Second-order QCD corrections to event shape distributions in deep inelastic scattering

We compute the next-to-next-to-leading order (NNLO) QCD corrections to event shape distributions and their mean values in deep inelastic lepton-nucleon scattering. The magnitude and shape of the corrections varies considerably between different variables. The corrections reduce the renormalization and factorization scale uncertainty of the predictions. Using a dispersive model to describe non-perturbative power corrections, we compare the NNLO QCD predictions with data from the H1 and ZEUS experiments. The newly derived corrections improve the theory description of the distributions and of their mean values.

==> H1_kin_data.txt <==
###############################################################################
# All the data used in the NNLOJET plots for the H1 kinematics in table format 
###############################################################################

#############################
# Mean value tau_gamma 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.20041758465100726	0.17477887607854797	0.23526234859923958	0.2589637037249316	0.24316472951669557	0.2726752774229333	0.28732462916788365	0.27655530920096166	0.29727962542303754	
16	20	0.18226288760742995	0.15969496706157815	0.21257665931935954	0.23730914316792692	0.22309972988687726	0.24996136992784304	0.2578788509984882	0.2495497841543107	0.26460976337824915	
20	30	0.15348548884213892	0.1354420048386596	0.1773003618738735	0.20189890597689295	0.19019719953624525	0.2126530289487629	0.21579537224338088	0.2099063641672766	0.2205637160030422	
30	50	0.11515664760112782	0.10258278776444259	0.13282810809815107	0.15281793817913594	0.14428060503462584	0.1610032620674148	0.16181924759619204	0.157897564677191	0.1643436931490742	
50	70	0.08099455024109511	0.07277839047743374	0.09567993885782997	0.10806259921978448	0.10216572242961215	0.1145141600594297	0.11359372319544571	0.11119358168343346	0.1147947614509034	
70	100	0.06182237663662376	0.05585640234318307	0.07399207379711528	0.08292144307679167	0.07840009328531572	0.08850327915213613	0.0879738972680483	0.08603091268419952	0.09002042574452636	
100	200	0.0458672958010548	0.041660473145405476	0.05574861613447551	0.06313665480180264	0.05962584795526383	0.06801552717717523	0.06611979687266961	0.06469821505700811	0.06695043659291411	

#############################
# Mean value tau_T 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.05988011878844574	0.051494977000816136	0.07029000458802499	0.08175301896574289	0.07556602436031643	0.08755169290082405	0.09356409782574437	0.08903271790536507	0.09809680296330828	
16	20	0.05684339329506269	0.04980638030287752	0.06629502904007174	0.0786238967865475	0.07313282731365048	0.08421090473366762	0.0890322606398891	0.08497080758908628	0.092949599874649	
20	30	0.052114809931722676	0.04599252559437972	0.06019355427829749	0.07344754122141525	0.06839717935501301	0.07872721023868394	0.08181482323294523	0.07847288788744572	0.08480837697496017	
30	50	0.04540562505803396	0.04045375203159327	0.05179024914419369	0.06524125871620423	0.06085909713980823	0.06995245950395708	0.07202177701818477	0.06934317234335423	0.07425004632374496	
50	70	0.03883763858066361	0.03490040811939652	0.045224346581448555	0.056028619650336016	0.05238099987528635	0.06039724714987267	0.06183159625582073	0.059660634974394285	0.06368676043838391	
70	100	0.03426059111733016	0.030956485778763428	0.04064441732685394	0.04922986427657166	0.04612641485413741	0.05335306187134931	0.05470889455277045	0.05283181991558786	0.05633997721479352	
100	200	0.03041079745688241	0.027624222391946476	0.0367466471704764	0.044099358582933915	0.04141342091309561	0.04799970467776213	0.04815959876798039	0.046694964853606934	0.04941902326864527	

#############################
# Mean value rho 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.03863395894316846	0.03345236183401016	0.04535045937116742	0.04863052741902961	0.045207512737742955	0.051031944659487724	0.05458846400575237	0.05242454965952007	0.05677219103393594	
16	20	0.036398522761876925	0.03189248096600542	0.04245074574056426	0.04685366586254938	0.044145907291903555	0.04917787866911337	0.052262765682284676	0.050254731882516515	0.054261913872408724	
20	30	0.032898244842997554	0.029033041499016032	0.037998806670951124	0.043715779508749705	0.04110892421798336	0.0461709691437565	0.048138228549182184	0.04640628354905576	0.04971816234544795	
30	50	0.02794270398641978	0.024894665832579713	0.03187289123605193	0.03836349184298771	0.036036818107886844	0.04072160727503204	0.04201940052895641	0.0405980881286918	0.04321767540318522	
50	70	0.023003883058135378	0.020671520225010412	0.026873607547455387	0.03205284315605869	0.030107748406568078	0.0342908249606381	0.03479609611479937	0.03373946727038685	0.03560240123259914	
70	100	0.01975631794404889	0.01785077739914916	0.023487416743461532	0.027555727631587985	0.02592077861366541	0.029655271842304397	0.029794260863432055	0.028945085880265155	0.030950874112553654	
100	200	0.01674346676469772	0.015208797400380227	0.020264107198027473	0.0237668100335681	0.022380574659509128	0.025732180705396686	0.025609783693790106	0.024919067766271945	0.026192567164654235	

#############################
# Mean value B_gamma 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.3091239146900069	0.26957948131935744	0.362867168691433	0.26598075185543707	0.2368368078309434	0.2734914142390939	0.2756886032753968	0.27088433874378004	0.2914544267724896	
16	20	0.28464092530183055	0.24939865550303558	0.33197816399811053	0.2549984683165127	0.23309636093474362	0.26023200869515883	0.25300349699731867	0.2500007476446394	0.25696177001199744	
20	30	0.24626636922740047	0.21732235814310358	0.2844655770463936	0.23373000246686396	0.2188322777362664	0.23792139395093218	0.22549016958176724	0.22070670147693755	0.22947513880021458	
30	50	0.19479574174070236	0.17353577986794133	0.22263472480289825	0.19728785982134076	0.19041792476620079	0.19938127428757368	0.18570772866578006	0.1795889746324328	0.1894061500357573	
50	70	0.14802741966183056	0.1330151719899935	0.17382004309150953	0.1584293711215314	0.15517072966760365	0.1587526226884128	0.14922475570900356	0.14410262486992145	0.15139360468780502	
70	100	0.12046837574869289	0.10884595109428538	0.14358668105182287	0.13319426714220228	0.129611451340037	0.13497125483668307	0.12610498825215963	0.1219314431174165	0.1275746732307021	
100	200	0.09694731160186648	0.08806092153780426	0.11747172668093235	0.11290861751406019	0.10910293944649492	0.11593324128840667	0.10828413674944458	0.1045940530126828	0.1086646986561065	

#############################
# Mean value C 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.23365092926072525	0.20075704263193295	0.2742701366672845	0.3136385801121279	0.29033374733995054	0.3342172549085242	0.355423201068014	0.3389634289078461	0.37087218930243515	
16	20	0.22176326387943654	0.1943103260332981	0.25863590468149555	0.30152529228763697	0.281317125762425	0.3214376103705121	0.33615110072147436	0.32280221513987756	0.3470239395174095	
20	30	0.20382479520375504	0.17988096417177926	0.23541983635411215	0.2826403645400328	0.2639062328481012	0.3017530145566301	0.30988758015993306	0.29879849228828487	0.3185617091149384	
30	50	0.17851658989323774	0.15904863795581628	0.20361700150198886	0.25209985532702217	0.23578348245577127	0.26929041198099946	0.27508832765268104	0.26587213821303485	0.2821907079561751	
50	70	0.15375152716136095	0.13816510046446723	0.17891654405487975	0.21830138084191475	0.2045626943780372	0.23439732287174553	0.23756762672535797	0.2300527648728869	0.2443528294804846	
70	100	0.1365569108164735	0.12338756902891396	0.16191616431597822	0.19324430780172344	0.18147393006032758	0.20851809313207953	0.2111211047239224	0.20496208359219717	0.2167677224925875	
100	200	0.12243642556728146	0.11121910877733418	0.14788337929184545	0.17604651217493203	0.16572050622810322	0.1906299224944181	0.18892156759836667	0.18388301963218875	0.19271861964061585	

#############################
# Mean value tau_gamma + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.3075777037249316	0.2917787295166956	0.3212892774229333	0.31651552916788367	0.3057462092009617	0.32647052542303756	
16	20	0.27974784316792695	0.26553842988687726	0.29240006992784306	0.2842917509984882	0.2759626841543107	0.29102266337824917	
20	30	0.23524150597689295	0.22353979953624525	0.2459956289487629	0.23761107224338088	0.2317220641672766	0.2423794160030422	
30	50	0.17582493817913594	0.16728760503462584	0.1840102620674148	0.17773424759619205	0.17381256467719097	0.18025869314907422	
50	70	0.12364989921978448	0.11775302242961215	0.1301014600594297	0.1248398231954457	0.12243968168343346	0.1260408614509034	
70	100	0.09446764307679167	0.08994629328531573	0.10004947915213613	0.0965182772680483	0.09457529268419952	0.09856480574452636	
100	200	0.07146318480180264	0.06795237795526383	0.07634205717717522	0.07242356687266961	0.07100198505700811	0.07325420659291411	

#############################
# Mean value tau_T + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.13036701896574288	0.12418002436031642	0.13616569290082406	0.12275499782574437	0.11822361790536506	0.12728770296330827	
16	20	0.12106259678654752	0.11557152731365047	0.12664960473366763	0.1154451606398891	0.11138370758908628	0.119362499874649	
20	30	0.10679014122141525	0.10173977935501301	0.11206981023868394	0.10363052323294522	0.10028858788744571	0.10662407697496018	
30	50	0.08824825871620423	0.08386609713980822	0.09295945950395708	0.08793677701818477	0.08525817234335423	0.09016504632374496	
50	70	0.07161591965033602	0.06796829987528635	0.07598454714987267	0.07307769625582072	0.07090673497439429	0.0749328604383839	
70	100	0.06077606427657166	0.05767261485413741	0.06489926187134931	0.06325327455277045	0.06137619991558786	0.06488435721479352	
100	200	0.05242588858293391	0.04973995091309561	0.05632623467776213	0.05446336876798039	0.052998734853606934	0.05572279326864527	

#############################
# Mean value rho + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.0729375274190296	0.06951451273774295	0.07533894465948772	0.06918386400575237	0.06701994965952007	0.07136759103393593	
16	20	0.06807296586254938	0.06536520729190355	0.07039717866911337	0.06546926568228467	0.06346123188251651	0.06746841387240872	
20	30	0.060387079508749705	0.05778022421798336	0.0628422691437565	0.05904612854918218	0.05731418354905576	0.06062606234544795	
30	50	0.04986699184298771	0.04754031810788684	0.05222510727503204	0.04997690052895641	0.0485555881286918	0.05117517540318522	
50	70	0.039846473156058694	0.03790137840656808	0.042084454960638104	0.04041914611479937	0.039362517270386845	0.04122545123259914	
70	100	0.033328847631587985	0.03169389861366541	0.035428391842304396	0.03406645086343205	0.03321727588026516	0.03522306411255365	
100	200	0.0279300800335681	0.02654384465950913	0.029895450705396686	0.028761663693790105	0.028070947766271944	0.029344447164654234	

#############################
# Mean value B_gamma + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.30808285185543705	0.27893890783094344	0.3155935142390939	0.3009693032753968	0.29616503874378003	0.3167351267724896	
16	20	0.2928047683165127	0.27090266093474363	0.29803830869515885	0.27653329699731866	0.2735305476446394	0.2804915700119974	
20	30	0.26480680246686394	0.24990907773626642	0.26899819395093216	0.24582336958176723	0.24103990147693755	0.24980833880021458	
30	50	0.22006735982134076	0.2131974247662008	0.2221607742875737	0.20146532866578007	0.19534657463243282	0.20516375003575732	
50	70	0.17473327112153142	0.17147462966760366	0.17505652268841282	0.16098795570900357	0.15586582486992145	0.16315680468780502	
70	100	0.1457374671422023	0.142154651340037	0.14751445483668307	0.13538711825215963	0.1312135731174165	0.1368568032307021	
100	200	0.12230225751406018	0.11849657944649492	0.12532688128840666	0.11539578674944458	0.1117057030126828	0.1157763486561065	

#############################
# Mean value C + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
14	16	0.5427265801121279	0.5194217473399505	0.5633052549085242	0.492982201068014	0.4765224289078461	0.5084311893024351	
16	20	0.501513292287637	0.481305125762425	0.5214256103705122	0.4606191007214744	0.4472702151398775	0.47149193951740953	
20	30	0.4397633645400328	0.42102923284810123	0.45887601455663013	0.41269158015993307	0.4016024922882849	0.4213657091149384	
30	50	0.3605178553270222	0.34420148245577126	0.37770841198099947	0.35008602765268104	0.34086983821303485	0.3571884079561751	
50	70	0.29175458084191475	0.2780158943780372	0.3078505228717455	0.29056362672535796	0.2830487648728869	0.2973488294804846	
70	100	0.24765460780172344	0.23588423006032758	0.26292839313207955	0.2513855047239224	0.24522648359219718	0.2570321224925875	
100	200	0.21528441217493202	0.2049584062281032	0.2298678224944181	0.21862736759836668	0.21358881963218876	0.22242441964061585	

#############################
# tau_gamma FO 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.30516825520411	2.0102890050684654	2.7059230516026758	2.667008727601889	2.488814450162581	2.793775504938935	2.627507620329529	2.5270340251043004	2.7034945065420977	
0.1	0.2	1.9100474083464019	1.6657096114247174	2.24211536663321	2.4405457325089954	2.289030493831177	2.56080601969231	2.598630724320866	2.536149136394457	2.66888255728976	
0.2	0.3	0.9508527731208885	0.8292151762695076	1.1161658136210795	1.2867256059057879	1.1978460735293208	1.3737798030511243	1.4219024736753307	1.3683340587531034	1.462553789844945	
0.3	0.4	0.6038956930409757	0.5266418923283929	0.7088886963601453	0.839955057875455	0.778102253367667	0.9037433690668196	0.9485284149336443	0.9045284891786882	0.9951474545062458	
0.4	0.5	0.4268931690622803	0.3722817350069712	0.5011141093552742	0.6039109650960076	0.5576995578825379	0.652930590402663	0.7018612942058959	0.6670662396966685	0.7493106173108521	
0.5	0.6	0.3187041258244993	0.27793253372915916	0.3741159697814408	0.4567290520446276	0.42083375475262486	0.4955363479600103	0.5376873803452412	0.5065901041296155	0.573494109083654	
0.6	0.7	0.24503307716523734	0.21368557668058805	0.28763712556864246	0.35443315456749075	0.32607835282089737	0.3854608331593729	0.4145893309138166	0.3933070543650105	0.43724561225219416	
0.7	0.8	0.1908034629158127	0.16639343589234182	0.22397897298655509	0.27697951605953325	0.2546326825691565	0.30157053412090856	0.3235505811206855	0.30460751696346233	0.34814841778197964	
0.8	0.9	0.14848936083256797	0.129492575646945	0.1743078292503576	0.21459140911405547	0.19744309292262957	0.2333384787124484	0.2546888867963493	0.23640324482829508	0.27453635541395965	
0.9	1.0	0.11469730349849225	0.10002336806663635	0.1346407465484535	0.14971582938377093	0.14030514591521592	0.15887134919022217	0.15208854100184824	0.14991315668090643	0.1579559682696252	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.1569456127446633	1.8899040165682213	2.515626753597979	2.5721148664956117	2.4335897285323393	2.6754345187656314	2.5606567484732077	2.499467718726107	2.612350410571159	
0.1	0.2	1.7721826596512544	1.5527675567014592	2.0668978833071057	2.306916841179358	2.1690377733388226	2.4294639157153073	2.4733841233534917	2.402126438485605	2.5158278245529333	
0.2	0.3	0.873830272183617	0.7656356977351194	1.019158065833409	1.1952538976882348	1.1138330938186023	1.276528281067038	1.3350260599863473	1.2772950857796026	1.3828443950063882	
0.3	0.4	0.550410588027912	0.48225816800741156	0.6419546414521181	0.7694643602940632	0.7143304311977345	0.8266244622096774	0.8665839021773339	0.8287085197744668	0.9012006795695462	
0.4	0.5	0.38605278770599816	0.33824930059436575	0.4502645941753396	0.5476201728588536	0.507074913547233	0.5906280056218901	0.6205341602394108	0.5912168367820377	0.6528842573229443	
0.5	0.6	0.28626668940508293	0.2508180177690596	0.3338835737403986	0.41050978940376104	0.37939840696304733	0.44402243596030794	0.47005128245145306	0.4471699681999861	0.49212863684710695	
0.6	0.7	0.2182558149167566	0.19122792138994243	0.2545618862989535	0.31429266412615775	0.2902772976159501	0.3402942688936179	0.36596117052432264	0.3438284517655356	0.3868614597888036	
0.7	0.8	0.1683517776383299	0.14750300418209478	0.1963579218678183	0.2429016095700856	0.22426775660156367	0.2631254929707586	0.2821720082466334	0.26594958239026817	0.29805339209527576	
0.8	0.9	0.12991120925347008	0.11382226916966812	0.15152378733505073	0.18595049230826247	0.17192083225526647	0.20101592614522848	0.21258198316219115	0.2019661572811588	0.2286286420430997	
0.9	1.0	0.09928855786858731	0.08699137295008354	0.115807942646938	0.12771986197272142	0.12034143148646145	0.1347900416367649	0.1286848038028657	0.12379678191745927	0.13248523226750983	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.921702437109357	1.6958936610498918	2.2196942595351916	2.394475433649506	2.277549068807873	2.484413651585876	2.4387357158907497	2.38879453886532	2.4608888545432763	
0.1	0.2	1.5525905233088702	1.3701278881125387	1.7933911994789393	2.0765730250763927	1.9506241526938157	2.196824999997339	2.227406314017087	2.16124787912448	2.266625058145737	
0.2	0.3	0.7503883592726587	0.662186496936611	0.8667971364753261	1.0401863148477257	0.9711818616585095	1.110604314936311	1.1391445660978219	1.1017308370529229	1.178675971009515	
0.3	0.4	0.4645535905696903	0.409940404866644	0.5366358147460225	0.654580677556182	0.6095070279642406	0.701730006246303	0.7220049919924819	0.6945231893109322	0.7488793757661144	
0.4	0.5	0.32064287318638146	0.28294267707046555	0.370404418343862	0.45560429861925306	0.4236374174898754	0.48944569851243713	0.5133104116687695	0.48790549909708414	0.5416275703942648	
0.5	0.6	0.23395695608686637	0.2064452862956412	0.2702719775207519	0.3340716277677181	0.31037459543926765	0.3593270012873045	0.37863610603087894	0.3596406517069779	0.3966105133294377	
0.6	0.7	0.1755616012435368	0.15491393790532038	0.2028174562939876	0.2510479736918726	0.23317596653208356	0.2701379161152845	0.2894517533759718	0.2715088567710997	0.30760477423202875	
0.7	0.8	0.13330413086266085	0.1173828724695637	0.15400338898307206	0.1902641026108714	0.17677238278505178	0.20463656507788558	0.21158468214670598	0.20390698552873143	0.2219252237322422	
0.8	0.9	0.10103564804632759	0.08839616487016994	0.11693131628662283	0.1423025862951198	0.1324518066015196	0.15283404471035208	0.16019557494023007	0.15178465513210626	0.17291263234324622	
0.9	1.0	0.07568240342081554	0.06576108758084834	0.08834028765958331	0.0949434087559242	0.08982293128069385	0.09932347517171011	0.09309561341514966	0.09168993972568039	0.09445407951977923	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.6040489673292981	1.4290575530021035	1.829692709773607	2.105873649764591	1.9920207547469932	2.2124618120564414	2.191086045468233	2.148815573752789	2.205207174116772	
0.1	0.2	1.255169880669906	1.1144478261079078	1.4317973127597252	1.728515943860931	1.622734062213958	1.8363003739672514	1.855822612726158	1.8030112226500494	1.8982402530669513	
0.2	0.3	0.5831374303034726	0.5146630037541148	0.6689586861323963	0.8199749737320791	0.7673139233590812	0.8751835959302535	0.887861019750786	0.859071573103918	0.915581838509432	
0.3	0.4	0.34832693972652357	0.3057602443713375	0.4021888189271467	0.49230448905998486	0.4598778398531388	0.5260618872803072	0.5325238562010117	0.5148298298007303	0.5464409136494196	
0.4	0.5	0.23255264340929996	0.20308221629109044	0.2701727889874642	0.3286421248654733	0.3061188442743611	0.3514021270577353	0.35702695129945294	0.34425243608327366	0.36409101705869673	
0.5	0.6	0.16420650303545514	0.14267131777352066	0.1919308256657246	0.23143794764583214	0.2151024271121071	0.24786039887315478	0.25392535958580603	0.2435934558484994	0.2624990425287785	
0.6	0.7	0.11905335522179107	0.10291499061800996	0.14000474778418898	0.1671205837579662	0.15501722084837463	0.17919883786785418	0.17955186676401055	0.17282187233911955	0.18547371018090447	
0.7	0.8	0.0873621019471501	0.0751302315867925	0.10337880301242977	0.12106441723792494	0.11222647359668017	0.12969186702832664	0.128620966572652	0.12529533783140198	0.13069513766152047	
0.8	0.9	0.0636434337772267	0.05443644022107992	0.07580135638886687	0.08628848661522591	0.08007628317630801	0.09208797912342814	0.09235180785769213	0.08925521621781393	0.09312695856587251	
0.9	1.0	0.04565899193451053	0.038832890591354564	0.054756115927025784	0.05427894612839104	0.05146665190084463	0.0558596911786404	0.04906293527609971	0.046171014525225	0.05044584020829716	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.304584859731685	1.134384036892264	1.5236613902329124	1.7837166185872555	1.6667480160716979	1.8941254801275866	1.9001027239568746	1.8513432597911506	1.9418212187037107	
0.1	0.2	0.9765383632089828	0.846395064619787	1.1448921825966616	1.3729575746442653	1.2745695805400623	1.4704418217744935	1.4895462155442472	1.4435857660709666	1.5277369516406687	
0.2	0.3	0.4274817297231046	0.36889477519112096	0.5037656250165415	0.6044983320937781	0.559343856494348	0.649596060028903	0.6489020624859135	0.6276174331116782	0.6618404312878542	
0.3	0.4	0.24183597200180287	0.20783974065656166	0.2863684916559851	0.3404525020290352	0.31458517154538623	0.3660828709405048	0.3636617865996577	0.3530831848079611	0.37896462069676645	
0.4	0.5	0.1527094742021263	0.13071043193950965	0.1816906808663739	0.21257628929614203	0.19638201945430453	0.22831542069186656	0.22555145063211082	0.21778960944931844	0.2300688220125958	
0.5	0.6	0.10190746966643513	0.08687540576225886	0.12182229937485914	0.1404575654035595	0.1297067262546444	0.15071243175733198	0.14553958226136596	0.14224962316987078	0.14738222287844202	
0.6	0.7	0.06955124569714685	0.059050819105154105	0.08354057617591479	0.09442090552146554	0.08726487421002706	0.10102636188187215	0.09699334684907557	0.09309156784751475	0.09782622647776659	
0.7	0.8	0.047817081956227914	0.04042764831374285	0.057717739653843955	0.06359974928087443	0.05887182146700945	0.06776304272013962	0.06408505395849746	0.06235396960073674	0.06408505395849746	
0.8	0.9	0.03245673067767316	0.027322051715899433	0.03937598559817109	0.041543705756545604	0.03863554751480708	0.0438944514594538	0.04006597288345822	0.036643994622004045	0.04036941629782439	
0.9	1.0	0.021383616924426037	0.017915783345462694	0.026085507366331435	0.02341023525813518	0.022401820686460554	0.023757766266558147	0.019937631964146264	0.018007772349508427	0.020631862216395173	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.1214006901696292	0.9605251040879409	1.3321171809818604	1.5620129176672686	1.4418563018323496	1.6799619066118312	1.6902756900511353	1.6365628571112871	1.7362897424369088	
0.1	0.2	0.808459086415652	0.6908917502110862	0.9629319464067189	1.1468545730244564	1.054016571434026	1.2404064387131943	1.2469678922786598	1.195381787180435	1.279162075133872	
0.2	0.3	0.3353253047552704	0.28561705230969264	0.4009252566646362	0.4734100391057516	0.4347120519558253	0.5120963150628948	0.5018183484965613	0.4900622283488505	0.5128585665378574	
0.3	0.4	0.17978430748153879	0.15263773955987076	0.21576074499534048	0.2513210300967049	0.23077382357619164	0.2715291301743964	0.26479775445905596	0.25477942346852955	0.2669941879492571	
0.4	0.5	0.10738536170326433	0.09087821632525211	0.12935195306889274	0.1471422513023472	0.13534120880869863	0.1583542021021339	0.1459977804973242	0.14241192415381743	0.14973781381822096	
0.5	0.6	0.06747628623415032	0.05690952672882515	0.08159846385190855	0.0906078603888699	0.08351134688172422	0.09710603644165153	0.08861602442694082	0.08152719359885315	0.08861602442694082	
0.6	0.7	0.04314605234294832	0.03625456919314083	0.05239854764746705	0.0566043475150872	0.052297187085242614	0.06034142100607872	0.052491001789365055	0.05129819227585378	0.054469735772700055	
0.7	0.8	0.027569832892556004	0.023074805714424503	0.03363179074357798	0.03513427257426552	0.032575969435340885	0.03718427959446618	0.032102977911631886	0.030072072538126663	0.032930723609371125	
0.8	0.9	0.017222568930538577	0.014351733493292062	0.02111429686776051	0.021293929355955886	0.019801133409920492	0.02228183321290037	0.018541721467766215	0.017333684097284755	0.019261558942593845	
0.9	1.0	0.010271919531787984	0.008515676234544309	0.012670302669470196	0.010201725079694066	0.009913742758209904	0.010313379137490518	0.007878094408263581	0.006624493907334253	0.008890070011788955	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.9667295289830035	0.8146277816599148	1.168601107293131	1.39293624765052	1.2700362507564293	1.5166017427333947	1.5097552297421168	1.4561370326155882	1.5638850733296266	
0.1	0.2	0.6606768241691584	0.5556152505508748	0.8004800857712189	0.9605313384116906	0.8735240793246141	1.0491293208461094	1.0328356338704237	0.9865756492947763	1.0595704486580697	
0.2	0.3	0.25330259672987204	0.21239961427205017	0.3079232722928397	0.36258485477561064	0.3298857449058935	0.39429515844093826	0.37439660004672337	0.36102567887405473	0.37439660004672337	
0.3	0.4	0.12527351344942717	0.10472116395676101	0.15282238263782988	0.17579793060487725	0.16022677415440367	0.19083320483032823	0.17664803060773415	0.17318472602937257	0.17928386412355085	
0.4	0.5	0.06795337217208941	0.05661496029542351	0.08321224721413836	0.09269950173406429	0.08490132512802481	0.09979717294794056	0.08954753993647224	0.08687157733945469	0.08988611707256297	
0.5	0.6	0.03857472704623367	0.03201974368721583	0.0474420647216256	0.05182100978911838	0.04744383398502059	0.055473519142528314	0.04984055135854313	0.048214885148159164	0.050638221106036614	
0.6	0.7	0.02205123463448738	0.018232329305179585	0.027237833700372204	0.028636983903042132	0.026195999949100646	0.030581123398138874	0.02663567332844954	0.025708960611048142	0.027001897152012067	
0.7	0.8	0.0121628594408409	0.010011335383123137	0.015100393945792812	0.014891906533311697	0.013759963398838643	0.01584386584643672	0.012699540139739559	0.012699540139739559	0.013585843745981072	
0.8	0.9	0.006390569999585874	0.005230383724522519	0.007985465449691762	0.007432470683862414	0.006917503448343344	0.007593324785587156	0.006387967589322237	0.006142448686900097	0.006496878382429555	
0.9	1.0	0.0030508214298857785	0.00248100824057594	0.003839797484688739	0.002932861621262291	0.002762530942137791	0.002952188839521724	0.0025568162810149365	0.002217279010683447	0.002601855234432688	


#############################
# Differential tau_T FO 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	3.415057275002766	2.914333805702585	4.008732010330975	4.96530050019079	4.56367345841602	5.407882981556003	5.578269799103072	6.366829776669178	
0.05	0.1	3.0427480250769485	2.608054732077928	3.5717065888777713	4.307875492359228	3.9734287223355227	4.658148774765115	4.718448305563945	5.2644167497471495	
0.1	0.15	1.9557544672795766	1.6858679593771133	2.295753019083973	2.067224788973815	1.9400960802659486	2.1503142347063253	2.300582681079044	2.5675416643437203	
0.15	0.2	1.314035813693178	1.1356549167852354	1.5424745795236396	1.5606550429014332	1.454334016229018	1.634505715052512	1.3929254274047307	1.5542405067755394	
0.2	0.25	0.7263009418083131	0.6285378841452557	0.8525657573422013	1.0652497687762321	0.9776352756901052	1.1629107295271246	1.0904280923381506	1.1569667680766715	
0.25	0.3	0.2654281874920883	0.22997253908489138	0.3115711475001016	0.5862335905251131	0.5071256330988249	0.6962198004772555	0.6509710639390608	0.7524483142813176	
0.3	0.35	0.0	0.0	0.0	0.08024707681500388	0.06102868096594768	0.11057735403433362	0.12350405921546007	0.18795724411325374	
0.35	0.4	0.0	0.0	0.0	0.004754571292163046	0.0036159065954249436	0.006551591673784596	0.0028679675465729426	0.0037026886391109356	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	3.2795323129047067	2.873557466226737	3.824800691569999	4.792639783751743	4.415838096578158	5.208132765859119	5.305519624409519	5.98732956323191	
0.05	0.1	2.906668254109136	2.546840125764655	3.3899614322057445	4.15461733291531	3.8423484614705044	4.489198566177482	4.53514001627858	5.062068370404781	
0.1	0.15	1.8543622601595906	1.6247957630897771	2.1627016907587278	2.0252657851795908	1.9254951560328248	2.095811333792743	2.2170927061132844	2.456364992913093	
0.15	0.2	1.2425280792793847	1.0887028869740345	1.4491377300460697	1.5170221647703193	1.4350495928160896	1.5769541238292382	1.4471464309612594	1.5365115196372783	
0.2	0.25	0.6856147228072924	0.6007353190683884	0.7996202133582292	1.0169952192747551	0.9347118394456904	1.1093265153171403	1.0521790413298926	1.1170721069757512	
0.25	0.3	0.25050838165984496	0.21949491623036574	0.2921642122701532	0.5507062365199877	0.479067483392253	0.6489202377542999	0.6322320465100039	0.7420370956085878	
0.3	0.35	0.0	0.0	0.0	0.07295709488015019	0.0560079558142002	0.09924561822027803	0.11816404699644717	0.1825607103852793	
0.35	0.4	0.0	0.0	0.0	0.004389382917312941	0.0033696589900744658	0.005970994627007863	0.0037727074788359402	0.004250845415606073	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	3.0636896528166844	2.7038352570255593	3.5385154673663517	4.511395274986156	4.171379911648234	4.887037237904836	4.903960903368343	5.398673029288419	
0.05	0.1	2.686548389358244	2.3709615118749627	3.1029765918933587	3.889646524741914	3.6061587982188588	4.196872027182032	4.212763470858083	4.625274892817925	
0.1	0.15	1.689405889469387	1.4909274552048801	1.951316077387913	1.9397310336558464	1.8735034517694127	1.9888977443955573	2.04603789069653	2.205041695128869	
0.15	0.2	1.1239921481158015	0.9919325843663587	1.2982601931533624	1.4250905175041289	1.3513084959900385	1.4858643640192937	1.3817103873010412	1.42635905849148	
0.2	0.25	0.6182386191180451	0.5455990187139689	0.7140958295908407	0.9308037743344081	0.8576383785470516	1.0134909188870382	0.9735255919934919	1.047713009511089	
0.25	0.3	0.2254680066295481	0.19897634511370335	0.26042731489121984	0.49056562988244556	0.43043749988566066	0.5712666011837375	0.5735874534038786	0.6774443755805823	
0.3	0.35	0.0	0.0	0.0	0.061283134606477385	0.047722389855926674	0.08177544099273032	0.10064522704560545	0.15230814684305286	
0.35	0.4	0.0	0.0	0.0	0.0036852782033877343	0.0028697340199055105	0.004917735118968263	0.003994985286648827	0.004960600667330706	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.773399496525755	2.471030161413457	3.1632197062540284	4.11001986350284	3.8165610229469977	4.435497961818115	4.431116100619798	4.812934071358876	
0.05	0.1	2.382569030575323	2.122767983589646	2.717525179570559	3.4928577129812104	3.24847230427046	3.761214353460226	3.7573013222188054	4.083837452911169	
0.1	0.15	1.456324508836674	1.2974856089197828	1.661126446132833	1.770174825259421	1.6960769700354377	1.8242490368095818	1.8508156936322395	1.9695899945612634	
0.15	0.2	0.955842906223771	0.8515780664018168	1.0902835059990434	1.2611307245476233	1.1920168995066251	1.3265065557108757	1.2522985960493485	1.2813555290261032	
0.2	0.25	0.521362286340134	0.4644879869764638	0.5946980690529305	0.7963197521729611	0.736244508078767	0.8646570235398455	0.8324687079556998	0.8948206715127024	
0.25	0.3	0.18924600308374678	0.16860035720958627	0.21586770138270403	0.40367395668773554	0.35819018504181716	0.4630575475908232	0.461878743801405	0.5415952030796545	
0.3	0.35	0.0	0.0	0.0	0.046357531293622356	0.036714690613648814	0.06033112451336703	0.07488561409458058	0.10851940138319333	
0.35	0.4	0.0	0.0	0.0	0.002650695019719159	0.0020930000053886485	0.0034481572620324087	0.00276570661091877	0.003284821720319222	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.488608673649741	2.178160022717925	2.8837799410875746	3.675344722211675	3.39663800731192	3.9766230714266806	3.923371208456485	4.240363473970497	
0.05	0.1	2.082291389363785	1.818657360627233	2.4190214989879797	3.0563666455592977	2.8249084798198214	3.3040008061069908	3.252367946629304	3.5349373334890903	
0.1	0.15	1.2231852253264053	1.0648009114175585	1.4265165663772246	1.541583472670194	1.4598061242073122	1.6061940984385281	1.5973055009790336	1.6859427761113037	
0.15	0.2	0.7860494572883753	0.6830411372988904	0.918639756330513	1.0630823297903136	0.9939762243596277	1.1279894532527768	1.0498445909253493	1.0669691967187358	
0.2	0.25	0.42453788905177814	0.3685286996910338	0.49671622401736915	0.6478955186067881	0.5938436132416985	0.7072483584900952	0.6694634492989016	0.7119604260859825	
0.25	0.3	0.152609462184565	0.13238436301518958	0.17870782700315324	0.3168641188993531	0.2787934099115291	0.3653063612266514	0.35411742350841285	0.40268959669710713	
0.3	0.35	0.0	0.0	0.0	0.03296903764219476	0.025636951760300203	0.043676023723833675	0.04323168621322435	0.05584382613975883	
0.35	0.4	0.0	0.0	0.0	0.001739409198697678	0.0013501645007359263	0.0023091003831631385	0.0008021982154453412	0.0011084112604336485	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.3031132478453715	1.980729268325194	2.7229212549461184	3.3703489328080893	3.0897077569583242	3.6676098693142145	3.608119349996115	3.9296972923330133	
0.05	0.1	1.8833825745726267	1.6173834246518886	2.2304715359468417	2.740173584569627	2.512489403842778	2.979419270142247	2.9253494410583256	3.1722462486935186	
0.1	0.15	1.0679398746246238	0.9148894970808484	1.268262747358062	1.365509471707323	1.2778812422182015	1.4391472522048216	1.389668731827262	1.4301555473439647	
0.15	0.2	0.6724238043065646	0.5752094323762224	0.7999700975053848	0.9138630712915708	0.8458480445306221	0.9787143019667085	0.9201903244687157	0.9437749421852063	
0.2	0.25	0.358632837548739	0.3065570181675283	0.42701729169015856	0.5422089335349956	0.49327873140778383	0.5952436507956264	0.5569892841484125	0.5784635707248756	
0.25	0.3	0.12784018821570725	0.10920755141248777	0.152324805329692	0.2568579747421134	0.2248281527352847	0.2971926494469248	0.27775886778929354	0.3153967413609923	
0.3	0.35	0.0	0.0	0.0	0.025118625515023658	0.019357165808305835	0.03360688160959792	0.025802805089715587	0.03178761960146897	
0.35	0.4	0.0	0.0	0.0	0.0007018567048835091	0.0005383481862415345	0.0009449313588044393	0.0004743482670520766	0.0007943681010735955	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.166160694795605	1.8305298703212503	2.6099634827320095	3.181850739942342	2.893960267385696	3.4809493773365507	3.3373511296288165	3.6240456992840673	
0.05	0.1	1.7175130331728905	1.4496478481481305	2.0722503245354895	2.5157154495897704	2.2882985277216323	2.7501598445536883	2.6289537685011384	2.8394273427706636	
0.1	0.15	0.921285606283554	0.7758326790604742	1.1144589840491201	1.2136391939776001	1.1235318429907073	1.2925173180187641	1.2084311451330865	1.2568942022026603	
0.15	0.2	0.5624132626880503	0.4729252781656392	0.6814719575105159	0.7804422487185804	0.7148606711176209	0.8434035817673387	0.7389134383242641	0.7664190747593282	
0.2	0.25	0.29452839841433703	0.24748257959680472	0.3571746605279896	0.4436520445767582	0.4010109396587309	0.4887717626054762	0.43208487150851	0.44816828329131997	
0.25	0.3	0.10333620151832798	0.08678341289936854	0.125392571580113	0.20304715721235836	0.17675788993235936	0.23557499864240103	0.20197079912116628	0.21184555541930694	
0.3	0.35	0.0	0.0	0.0	0.014216269534180764	0.011727810512407094	0.019227974194257827	0.010214884862125545	0.016250349675909166	
0.35	0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	


#############################
# Differential rho FO 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	8.766409565304313	7.468749010186176	10.29036245695113	12.91744502823144	11.845311354225544	14.118476025301767	15.344308794944654	14.392453798109152	16.454300709986402	
0.03125	0.0625	4.179287335029228	3.574826001101647	4.9058214382479965	6.139966102436964	5.6331557576440074	6.7055403318896	7.301379677104827	6.861290976249828	7.792021207453013	
0.0625	0.09375	2.0855549310989363	1.792795635287897	2.4481444565003323	2.9664808721896594	2.7371724267124975	3.211711389876959	3.4200861706399044	3.2393728530496246	3.60024779133691	
0.09375	0.125	1.3371533537363003	1.1553779227590792	1.5696126489567068	1.8249628718631843	1.6953860538806256	1.9534426680842698	2.095615936930771	1.9732183110997181	2.2374399205039293	
0.125	0.15625	0.9636336051154809	0.8375815068765228	1.131158345415626	1.2468376789685651	1.1648373881195564	1.3132481404846768	1.3247123729268255	1.2907274614828144	1.3698816707426047	
0.15625	0.1875	0.7424888534994212	0.6475090913127248	0.8715707741650791	0.892710971744383	0.8395002021696453	0.9309743633673901	0.9397850907314184	0.8949002820755692	0.9715008093324428	
0.1875	0.21875	0.5927895917207677	0.5169578350278955	0.6958493023009228	0.6187700158375773	0.587243847342018	0.6421286494037725	0.6053491160329612	0.5601451951548521	0.6238396407003121	
0.21875	0.25	0.46821113182163077	0.4083150941753068	0.5496251672144539	0.2595591927954603	0.19719759870187556	0.3081390359779989	0.1858037632797076	0.14649648622473269	0.21581702820526358	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	8.432426099607556	7.388579562262963	9.834422032722454	12.474069213776488	11.470150741993782	13.596809196588339	14.63324891484919	13.793404561283882	15.469496475930752	
0.03125	0.0625	3.9978333374138546	3.5029299708544763	4.662546961586759	5.911720187779259	5.436384920697199	6.443015429275578	6.9197545859218454	6.523784578190044	7.335998187861192	
0.0625	0.09375	1.983363431657293	1.7378293631245518	2.3131483236917614	2.8478629757839844	2.6316902713042714	3.0810233260977493	3.331237393640378	3.144446088213779	3.547347335825414	
0.09375	0.125	1.2642902741805209	1.10777081235474	1.4745187663707788	1.750281055847868	1.6275961703563824	1.8754851805574886	1.9767949536251006	1.8830899636241243	2.082509377061696	
0.125	0.15625	0.9048444146351853	0.792821899131423	1.0553082103902058	1.1930078814506255	1.119204773705867	1.2608687445078393	1.3376718926321023	1.2814837925771831	1.3737081462653966	
0.15625	0.1875	0.6928299787778253	0.6070523610996125	0.8080442434101972	0.8537589138169508	0.8110021814147249	0.884387306877436	0.895005233902114	0.8803325777294302	0.9218817058695881	
0.1875	0.21875	0.5488557005569583	0.4808999024028217	0.6401337118198344	0.5963244833301864	0.5723853793779228	0.6154127500700302	0.5829161193466155	0.5658338166714366	0.5910630948336013	
0.21875	0.25	0.42772281871837586	0.3747619292522055	0.49886112558169604	0.2673510646697006	0.2178545100247932	0.3038897578027254	0.19045795322015707	0.1473077351580223	0.22210860120817932	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	7.901620366612649	6.973536643633045	9.126211398141578	11.748035020146325	10.846236012245582	12.754449022865874	13.400949435667284	12.76078925156262	14.018778817839628	
0.03125	0.0625	3.707643310056561	3.2721233668689425	4.282321415465148	5.533915131454486	5.106054254722982	6.013263461733766	6.40014111260423	6.062606055188858	6.719947035564778	
0.0625	0.09375	1.8168151392639111	1.603378047132571	2.098460377131335	2.64768770826254	2.4522233129975772	2.861119001695674	3.02998407508905	2.881107332012922	3.1758976564360943	
0.09375	0.125	1.1434274746409296	1.0090850844778463	1.3207076862049314	1.6106887439927293	1.4999180193224209	1.7265168056187818	1.8011394162458403	1.7219345691412122	1.8520665914993275	
0.125	0.15625	0.8078479077787009	0.7129208687668378	0.9331202653755123	1.0933334900362262	1.0249448556980751	1.1602356827219504	1.1873109126556243	1.1494830594364922	1.2075746490512516	
0.15625	0.1875	0.6092067257611147	0.5376118721576234	0.7036923109933936	0.7772369540719472	0.7361124725278738	0.81188075946839	0.8250918327322662	0.8068393729076462	0.8407340686968623	
0.1875	0.21875	0.47409202848102705	0.418367562498692	0.5476366823255246	0.5436654806622722	0.5251918128882175	0.5552488000651419	0.54663244326904	0.5402560383408749	0.5557411670336594	
0.21875	0.25	0.36029991079139523	0.31794090267419706	0.4162090518378662	0.2593205665355439	0.22158103813205063	0.2795800812680736	0.19160509735910705	0.16097152975077425	0.2165475324217554	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	7.193457188587205	6.409225583971064	8.204490589926671	10.733471152220961	9.957161835671434	11.599835119521941	12.12057256637858	11.575476569692913	12.609513884301494	
0.03125	0.0625	3.307051725567545	2.946458235018798	3.771951709614584	4.972692300078887	4.607784406501356	5.382703940586261	5.705183428941185	5.4356856760597	5.956941151871739	
0.0625	0.09375	1.5819307682748043	1.4094056878700603	1.8043741668297286	2.331429957507032	2.16663445504566	2.5132862529773634	2.6047702586266084	2.5068052946809978	2.7225241207541924	
0.09375	0.125	0.9709914419694997	0.8650728336926891	1.1075649454196916	1.3945692488509405	1.3009364772465661	1.4952071673779779	1.5535060617824692	1.491732501565093	1.6154434798748274	
0.125	0.15625	0.6675465879458361	0.5937160342480543	0.7614663076449067	0.9257868339430839	0.86821451506379	0.9850279100655428	0.9936519987608636	0.9676151309731431	1.0266949558554939	
0.15625	0.1875	0.4885338461938004	0.43236813403942365	0.5582281885335572	0.6451880305112949	0.6096769580090391	0.678865618421967	0.6846203854068321	0.6620180408778271	0.6933220500085319	
0.1875	0.21875	0.3666582483189367	0.32256644779447413	0.4219780824757145	0.4437332704031435	0.42546462384999373	0.4567537038529278	0.4463424774739424	0.4299095877342183	0.45061555643167456	
0.21875	0.25	0.2644710367277768	0.2306190779602764	0.30762836111965247	0.2179563934375816	0.19870185298063475	0.22335844561762724	0.17201301289004003	0.1473352820111255	0.18762185063494718	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	6.495900236834897	5.687972342875693	7.523511865403177	9.631416270679564	8.896555479394788	10.430077674799776	10.78182881879805	10.317846265426594	11.170491913490753	
0.03125	0.0625	2.909856626412003	2.5423743446357676	3.3788679541955005	4.360767538442269	4.017667638762095	4.736121369250995	4.914103584965136	4.692028836625819	5.094140092589127	
0.0625	0.09375	1.3455426008740061	1.1723677962685872	1.5675106209794514	1.9824973175547032	1.8290237923459463	2.1470972523965726	2.1970949915625715	2.111693936945573	2.2917850347642856	
0.09375	0.125	0.7967144028040143	0.6921051944715356	0.93145324644072	1.1451922960315535	1.0593229834554514	1.2344384584822523	1.2554557972583689	1.2009355666484263	1.301750662214218	
0.125	0.15625	0.5270708929770526	0.45637981629803676	0.6185572645938061	0.7341491253880189	0.6815967163354544	0.7861754830585022	0.7829910525345873	0.7602640941652798	0.799128581970799	
0.15625	0.1875	0.36780699709415277	0.31725932402155993	0.43358740770541304	0.49054841817889056	0.458097324233639	0.5200333257331499	0.5040224940239755	0.4973092859535066	0.516615190322013	
0.1875	0.21875	0.260333578185821	0.22351198911992493	0.30857967340367015	0.32179557845736545	0.30405748703141916	0.3345309837874124	0.30991167134266273	0.2976437293622648	0.3136831897655755	
0.21875	0.25	0.17133325954341252	0.1460997705720119	0.2047280988751159	0.15437096767124045	0.14730992436857368	0.15503475663689303	0.1277020635772579	0.11447311956690072	0.13635122055984536	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	6.041970590661751	5.1974429806154365	7.141325971211789	8.860151563322601	8.11918258499573	9.648027044638882	9.97118395886486	9.477074713729714	10.351082705514935	
0.03125	0.0625	2.6419319769505463	2.2691716178755392	3.1281886031042925	3.913147317063036	3.5780835223248233	4.272046726247718	4.346770436571988	4.179797217665841	4.54196751701604	
0.0625	0.09375	1.1870684848322437	1.017445472729446	1.4089710074829669	1.7294804625201616	1.5835564359562628	1.8828192899167195	1.8988554065653858	1.8056303155377458	1.9587990237959598	
0.09375	0.125	0.678724436112474	0.5804494618903406	0.8076711256960007	0.9646877188621186	0.8860351172590271	1.044900743856885	1.0538729059187235	1.007760675131606	1.0741305445654128	
0.125	0.15625	0.43206768248147953	0.3685781285649385	0.5156972371138466	0.5956241459109862	0.5492470551019497	0.6409298601483092	0.6078000803356866	0.5970121910465724	0.6197356769202556	
0.15625	0.1875	0.2884101696929846	0.2453100033197238	0.34538768929635255	0.3811701451785163	0.353366813531306	0.4062980647830292	0.3794848785434968	0.36116731391324114	0.38222949900147735	
0.1875	0.21875	0.1918040405405399	0.16254757285826502	0.23064908962765654	0.23643020750585222	0.22178120836906443	0.2470277171159796	0.22464032644635012	0.21123143407481562	0.2269318740150466	
0.21875	0.25	0.11430187044999582	0.0963003649460863	0.13837993881179142	0.105998222035529	0.10273079271304991	0.10639608427528463	0.08796517038592791	0.08039729723486176	0.0949740532399009	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	5.706815169061693	4.823306746733108	6.874829872397852	8.395999905853676	7.635310493468032	9.18766610697873	9.301821484043616	8.86029998820915	9.713539129939189	
0.03125	0.0625	2.415199503370313	2.0383999868528706	2.914213720321713	3.588103247022763	3.2554184833948026	3.936282548262326	3.9231651290061893	3.7222195043146917	4.024626181924141	
0.0625	0.09375	1.0371548929054764	0.8737079855290534	1.2541193109931645	1.5131273280624762	1.375696626281087	1.6541710847535243	1.586017879977692	1.5386177900889593	1.621160262598415	
0.09375	0.125	0.5635259432349252	0.473721636725908	0.68309191922025	0.7988749739092927	0.7291508391561845	0.866590401467903	0.8098859413524373	0.7960557689722446	0.8259808849966583	
0.125	0.15625	0.3381120561314917	0.2835240348692749	0.4109841003592532	0.4677039783498696	0.42809413302718163	0.5058802246206476	0.4601490845857914	0.44861275657457733	0.4601490845857914	
0.15625	0.1875	0.20835162820917774	0.17417825397100262	0.25414143878972456	0.27807830306675085	0.25591277892897174	0.2989215956270037	0.2665734847050995	0.2541155641292523	0.2665734847050995	
0.1875	0.21875	0.12542740705809685	0.10443252672545965	0.15369485550813683	0.1546979661626039	0.14425404724538674	0.16189215466824836	0.14322906180188427	0.13773378191311994	0.14685225484366454	
0.21875	0.25	0.06258952367507624	0.05176410236734868	0.07728200474711211	0.06289407968492805	0.06102676881322774	0.06336210666065518	0.05329378104980915	0.0479932845396365	0.055911094139955084	


#############################
# Differential B_gamma FO 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	10.759790323792513	9.38339845390391	12.630366531762949	7.53089183243886	5.849947001651164	8.674677215058704	3.961412645802143	2.176195729241412	5.401229459788376	
0.1	0.15	10.759790323792513	9.38339845390391	12.630366531762949	7.53089183243886	5.849947001651164	8.674677215058704	3.961412645802143	2.176195729241412	5.401229459788376	
0.15	0.2	5.167425653657287	4.506402902944119	6.0657871689074465	5.1983322715271125	4.802089732691306	5.440381978413569	4.4253596118679175	3.9436819327792687	4.872352869440659	
0.2	0.25	3.219848247634465	2.8079584727601556	3.7796277591576835	3.7138113307186233	3.48330055487434	3.879836947205365	3.5940549120159693	3.4277076616284146	3.7254962505823235	
0.25	0.3	2.2802202724696965	1.9885271309857677	2.676647617035641	2.823429239400964	2.6585671258208845	2.94319253721767	2.9355154603687805	2.8868094193823195	3.0136054772548047	
0.3	0.35	1.7524796190551046	1.5282948616243834	2.057160234964376	2.2719041302182164	2.1320192007842516	2.394575114738163	2.483698733802936	2.392624546383125	2.5510978805933826	
0.35	0.4	1.4320765073102242	1.248877250128682	1.6810562792600694	1.9138775934739398	1.7858321985845336	2.0357797723427575	2.115039139795945	2.0371904876627496	2.2039490596739153	
0.4	0.45	1.2357790115586722	1.0776890142185316	1.450634757695509	1.6866405144194851	1.5677284338274844	1.8050972636131049	1.9277656521824535	1.8343039359662132	2.024596567855477	
0.45	0.5	1.1403997416599139	0.9945093632060363	1.338676323016873	1.584501776358814	1.4679864556589755	1.704534819701451	1.8564588855177966	1.7472311391978355	1.9750338447890292	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	10.116936501874553	8.864433055880882	11.799242927350363	7.798154626106379	6.431204628747247	8.664637948004206	4.698260688891704	3.057528136448659	5.944671698085093	
0.1	0.15	10.116936501874553	8.864433055880882	11.799242927350363	7.798154626106379	6.431204628747247	8.664637948004206	4.698260688891704	3.057528136448659	5.944671698085093	
0.15	0.2	4.828654017200394	4.230835616464696	5.631625492474637	5.091948937907161	4.817014545079628	5.2930150931331035	4.59239442233013	4.23864646928934	4.864597000862839	
0.2	0.25	2.990818739958718	2.6205267924086564	3.488188033259487	3.551820070164069	3.3758266187908137	3.6848448266032543	3.545751056278694	3.4608625229068624	3.6132506952951404	
0.25	0.3	2.1071160946585596	1.8462282611333836	2.457538968189293	2.6615701934792684	2.51650032411026	2.77802167291257	2.7935596512957046	2.7265647538857998	2.820866047143343	
0.3	0.35	1.610111786760134	1.4107532407658532	1.8778918326338607	2.117145239470583	1.9869553365148758	2.236117583268212	2.3014724156060278	2.225833077909521	2.350909616950752	
0.35	0.4	1.3077249742344814	1.1458017677226593	1.5252239962225482	1.7632946969290064	1.6473719132490552	1.8757250252945896	1.9492977117788284	1.8737352270675027	2.0190338279192166	
0.4	0.45	1.1199952984022314	0.9813126678551607	1.306279025222174	1.5377091968720369	1.4319849834709595	1.6440006627484027	1.742016484553525	1.660258651384461	1.8258082107096332	
0.45	0.5	1.0242680191171847	0.8974320733966045	1.194641982058146	1.4243845642226651	1.3234329293836018	1.5282166244892805	1.637980946841993	1.5490687951076167	1.7179178825550394	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	9.086795596081764	8.019135714271359	10.495714200670161	7.986963007527781	7.087625821063754	8.462956839055417	5.700719264618631	4.508137231885776	6.5634195476414625	
0.1	0.15	9.086795596081764	8.019135714271359	10.495714200670161	7.986963007527781	7.087625821063754	8.462956839055417	5.700719264618631	4.508137231885776	6.5634195476414625	
0.15	0.2	4.28815849890502	3.784265540686021	4.953134519318583	4.830653878478238	4.66092896163935	4.969818647641677	4.507023803781879	4.282616332799055	4.655367780555423	
0.2	0.25	2.628340831809749	2.3194627579024423	3.035971711062512	3.2545196852149254	3.099044952226783	3.370812088154144	3.2843444172761975	3.2169929332112046	3.3213980286571783	
0.25	0.3	1.830952514148461	1.6157618226871493	2.1149514893825345	2.3828886688551765	2.2490236322568222	2.5025177968627488	2.5128819364963344	2.4434288279878955	2.5335843783336327	
0.3	0.35	1.383079759094875	1.22050993400498	1.5976395053789656	1.8527953835891935	1.7398559714379056	1.9610495344464933	1.989007381562582	1.928899693901699	2.029945687674377	
0.35	0.4	1.1083130903095322	0.9780246344019251	1.28027438932315	1.5127161183440347	1.4160211549972135	1.6088206395024627	1.6634233165786423	1.6028444103687316	1.7225303453882217	
0.4	0.45	0.9350486707731195	0.8251136142728012	1.080152855341196	1.291571849146504	1.2065639099178682	1.3778382747152726	1.425446981706111	1.3741365865633095	1.4787907882638818	
0.45	0.5	0.8379182337779563	0.7393855973559581	0.967979699959797	1.163349184278294	1.0858280575417572	1.2426877707451418	1.3040037902137152	1.246271887061645	1.3572387004924862	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	7.700122780865633	6.860191923277387	8.783137937035402	7.83303823207416	7.487231077712742	7.9810627290163545	6.430491915077621	5.70023613876779	6.928715357141474	
0.1	0.15	7.700122780865633	6.860191923277387	8.783137937035402	7.83303823207416	7.487231077712742	7.9810627290163545	6.430491915077621	5.70023613876779	6.928715357141474	
0.15	0.2	3.5576163083628485	3.1694821408933813	4.058106235563886	4.318598728584507	4.138894303193349	4.448604557032489	4.201078962263599	4.098579384871025	4.255615197353321	
0.2	0.25	2.1370819407315285	1.8988475562792362	2.437792427069733	2.7749268997214966	2.6295658461577145	2.907678501753344	2.8539447737431045	2.8055659473211616	2.8685523744496026	
0.25	0.3	1.4573407449998097	1.2907886815754566	1.664772578106035	1.9572884191321613	1.8446855635176542	2.067505058841282	2.0731211967811496	2.022424540651925	2.0932316043899735	
0.3	0.35	1.0755854117728798	0.9492913485935275	1.2339043896953876	1.4692355695613941	1.3810189109778008	1.5580402459719267	1.5614976658428137	1.525759700149492	1.6010757128360074	
0.35	0.4	0.838909232886635	0.7373990864040517	0.967076619140432	1.1564800790229668	1.0854691334474706	1.2289692604287437	1.2383413735103677	1.203344877142344	1.2678475394951305	
0.4	0.45	0.6853332980984295	0.5994730596705764	0.7946498832250648	0.9468332040161539	0.886158421326738	1.0066978413948404	1.0285754649857135	0.994107424799349	1.061327897950796	
0.45	0.5	0.5895158996796858	0.5124037914622647	0.6887387851197003	0.8111728389362144	0.7570661520379894	0.8635340746040073	0.8853800159857694	0.8504941647598143	0.9106449146784575	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	6.380471080878208	5.555056253470557	7.440733040248428	7.257129916755232	7.0203280145141305	7.377100351425487	6.644281449634701	6.296623730072328	6.822769063330859	
0.1	0.15	6.380471080878208	5.555056253470557	7.440733040248428	7.257129916755232	7.0203280145141305	7.377100351425487	6.644281449634701	6.296623730072328	6.822769063330859	
0.15	0.2	2.867188416557297	2.4912738185405128	3.3516123825830437	3.693994819664341	3.4870500984724497	3.8659329480931834	3.7301955440035615	3.6976851163365447	3.752056214119296	
0.2	0.25	1.6744733684425483	1.452012457799186	1.9620490123859047	2.2586056879381715	2.1125028977623286	2.392575322319078	2.369150541709697	2.3130183053210565	2.399198081257029	
0.25	0.3	1.1079495880650727	0.9586189160357058	1.301642868695199	1.5202749362581371	1.415834064575394	1.6195824662707976	1.5906664280614693	1.5561837229804971	1.6098304457260908	
0.3	0.35	0.7890696286005241	0.6809684551323646	0.9298212940356667	1.0895893175567748	1.012212962721612	1.1640172050096118	1.152674332944128	1.1269212991190651	1.1823806105331984	
0.35	0.4	0.5908225799354188	0.5083320509747924	0.6987049534226599	0.8160981073561435	0.7569533738830182	0.8729185928447727	0.8588715947514445	0.837562800273477	0.8709143252221383	
0.4	0.45	0.45835713978503767	0.392867492105244	0.5444701302016537	0.6294966826362273	0.5832945647472365	0.6734043651153178	0.6589634181378529	0.6427093138010884	0.6658367791208192	
0.45	0.5	0.36753078721614996	0.31344806845530526	0.4391427252934202	0.49512930495792906	0.45910430086322046	0.5281599730790758	0.5126231979605054	0.5028084555637501	0.5187186889702649	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	5.568428610007692	4.773491797945688	6.608442443455057	6.7103178932545715	6.357377288722914	6.938750143430625	6.49330151316229	6.302457810284296	6.517819246464118	
0.1	0.15	5.568428610007692	4.773491797945688	6.608442443455057	6.7103178932545715	6.357377288722914	6.938750143430625	6.49330151316229	6.302457810284296	6.517819246464118	
0.15	0.2	2.4439262006147167	2.0922362389227063	2.9048951410304524	3.24955589053807	3.0229100777397546	3.453706868526709	3.4124528740484914	3.3046414510902347	3.435771620933911	
0.2	0.25	1.3935277800962305	1.191301537394101	1.6591076438039212	1.9124302235254	1.7680577365355907	2.050671298305002	2.006791166303585	1.9495318955480656	2.0573416851159307	
0.25	0.3	0.8972600667855596	0.7658121715202639	1.0702657949889018	1.2427875944447888	1.1460878319348284	1.3368081054613685	1.329432377608299	1.2880136536101454	1.3491536647677476	
0.3	0.35	0.6196974644309717	0.5278750914672207	0.7408652355997467	0.8587146965843021	0.790840195565265	0.9246819017492707	0.8973704950576823	0.8726339295470327	0.9128257354154172	
0.35	0.4	0.44574308251721934	0.37879365786044195	0.5343632437331074	0.6134666275423409	0.5650407127346181	0.6599306325728597	0.6415576211728325	0.6304841017620891	0.660099467980704	
0.4	0.45	0.32856702407099153	0.2783727983499251	0.3952686745322935	0.4457009963662921	0.41087593977384873	0.47848778694176874	0.4621103011421108	0.445257768802547	0.46401669332434525	
0.45	0.5	0.24470744029262878	0.2064601110469869	0.2957912208553347	0.3222432977161713	0.29805501113059113	0.3434954677982172	0.3199717663521099	0.31828032159019887	0.32459770335118615	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	4.877318756275458	4.11229202479799	5.891926756851851	6.314174310114568	5.866764912828605	6.68348732782363	6.309546511355255	6.239071273238152	6.362553866229622	
0.1	0.15	4.877318756275458	4.11229202479799	5.891926756851851	6.314174310114568	5.866764912828605	6.68348732782363	6.309546511355255	6.239071273238152	6.362553866229622	
0.15	0.2	2.079427920107396	1.7513756984634552	2.515101468433431	2.889922418965283	2.6507207758020606	3.1181631602181943	2.988311611182453	2.92551114072841	3.052887139660124	
0.2	0.25	1.1484040672606377	0.9661512873386836	1.3907874520189507	1.6323987628753776	1.4905819967999927	1.7724484666011715	1.728857352918851	1.664421312824973	1.7560506881546138	
0.25	0.3	0.712036709591196	0.5981568834216362	0.8637669892051132	1.015717623679586	0.9262644313785594	1.1043993287986364	1.0462695636822117	1.0159488440895974	1.0570689136453533	
0.3	0.35	0.469178798523954	0.39347433361519474	0.5702565170355803	0.6636498103555557	0.6052804975886034	0.7210409898992152	0.657443103799109	0.6499127708602551	0.6733863241663277	
0.35	0.4	0.31656380499484316	0.2648743056240337	0.38575131072896535	0.44046294635641264	0.4027276050293032	0.47639285288334204	0.43484195187253705	0.41982861393431775	0.43484195187253705	
0.4	0.45	0.21577078011319578	0.1800208288821656	0.26380649180828686	0.29433626971648924	0.26944193743385464	0.3175314128435587	0.28755487668369245	0.27993883103980843	0.28755487668369245	
0.45	0.5	0.1416069928010101	0.11761164525617289	0.17402391430919453	0.1861658884852592	0.17118028434191782	0.19861574959426842	0.17852374395246995	0.17446659634842676	0.18341419041818932	


#############################
# Differential C FO 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.182519051185622	1.8574865724783727	2.561929397715215	2.9865868557300064	2.7572235008685535	3.198989160246071	3.3017892628070116	3.1719110820393888	3.410190352583655	
0.1	0.2	1.930280737019636	1.6459355335332189	2.2658405777421207	2.732180754457599	2.516172296534654	2.954123265198373	3.174610572426978	3.0032976343727786	3.354338339069295	
0.2	0.3	1.0519568290461467	0.8997104943333961	1.2348298754468778	1.4791977429071355	1.3636854987042173	1.59646827323805	1.709783337607306	1.6146408356260673	1.803461639994368	
0.3	0.4	0.7535152735583032	0.6465982635960722	0.8845089107907489	1.0213371165138725	0.9452036130977634	1.0908456551256003	1.1204961902377546	1.0775252354625147	1.1672024570613155	
0.4	0.5	0.651777390037717	0.5614346943726439	0.7650845535658408	0.7977385787392614	0.7438473106190755	0.8342408447571681	0.8643749658923022	0.8288717260785182	0.9019782169013005	
0.5	0.6	0.6764766019253428	0.584962807768681	0.7940797883155949	0.5961814784673316	0.5346398920446634	0.6405683208097651	0.6752127812730137	0.6415910122252232	0.7269386429295411	
0.6	0.7	0.5436199913729172	0.4707274123563096	0.6381261617067452	0.6781561524556569	0.6324813532019128	0.710187822982655	0.6670632938560727	0.6328496108425835	0.6688315785780926	
0.7	0.8	0.23174990730398143	0.20085612525547508	0.27203880317521256	0.5297239958789403	0.45631813128960513	0.6326070427819269	0.6679024174887278	0.6068597253397057	0.7242884224694951	
0.8	0.9	0.0	0.0	0.0	0.08370172554620525	0.06365634223618406	0.11533680436046137	0.1460927175426125	0.12105898353094875	0.17823014069906107	
0.9	1.0	0.0	0.0	0.0	0.011383823802531038	0.008657614880938982	0.015686201243610903	0.015314580585520635	0.013334555281956484	0.0170021173345962	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.1032186864076228	1.842864630535543	2.452900438561626	2.8944508075577198	2.6943912017524556	3.096429366479501	3.1207135104946166	3.018715077830416	3.178037262965947	
0.1	0.2	1.8554951302734064	1.625803377486433	2.163995734837279	2.644216627534948	2.4466940502313346	2.854989836214759	3.0588995073660787	2.8919936600635197	3.2077784488387633	
0.2	0.3	1.0082143507760088	0.8834051426145224	1.1758475795040706	1.4276268336368723	1.3223992299759941	1.5388987199286357	1.6418343096360182	1.5536210397406027	1.735762679549543	
0.3	0.4	0.7183104054508906	0.6293873471377148	0.8377451951715704	0.9857944138111969	0.9181865924204284	1.0536317715277275	1.1197399700544377	1.0673074976157924	1.1721794355609307	
0.4	0.5	0.6187532472253493	0.5421529667691934	0.7216378889664865	0.7709067944985677	0.7298347548942602	0.8013281682245478	0.8123186865139547	0.7935512587723836	0.8177195792129863	
0.5	0.6	0.6392793406800871	0.5601364850243677	0.7455797096562716	0.5947910911397462	0.5464747054922395	0.6258796207191746	0.6532743031362063	0.6383640109078784	0.6898831491120008	
0.6	0.7	0.5129099782482854	0.44941100642507675	0.5981986467817455	0.6533185262724124	0.6167481909181332	0.6836281090537796	0.6281871823821492	0.5807024906344981	0.6364691553233941	
0.7	0.8	0.2184841521686856	0.1914354202076037	0.254814708820125	0.49640495844260857	0.43017314153478714	0.5878764092082837	0.6376155019219996	0.5818113394623902	0.6945299929099092	
0.8	0.9	0.0	0.0	0.0	0.076184494770274	0.058485788883547316	0.10363884164215303	0.13898799435778728	0.11465932859757322	0.17051148355812548	
0.9	1.0	0.0	0.0	0.0	0.010366594525216157	0.007958241958512656	0.014102024726716369	0.015852523559103517	0.013534364623515455	0.01851918905236958	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.9773960542587694	1.7451489681935672	2.2838389201286544	2.7402447120276494	2.5588061238994206	2.925259551047896	2.894666183601097	2.8213768531259404	2.925604242962018	
0.1	0.2	1.7365873248503296	1.532615195322105	2.0057258022428024	2.4948337979956223	2.315926835025233	2.686866211042928	2.7988626229707663	2.674264969581539	2.8873622822437537	
0.2	0.3	0.9367384606180603	0.8267052431284673	1.0819291955278554	1.342925834389759	1.2469653656525976	1.445703235093598	1.515511126529459	1.4478169242043584	1.5779728243393771	
0.3	0.4	0.6619971593073173	0.5842306917475737	0.764613720640514	0.9242987928277769	0.8620118948649701	0.988570833251427	1.012484224836551	0.9767100791834203	1.0373789890582958	
0.4	0.5	0.5648187945794191	0.498463211378028	0.6523802513989619	0.7242782240922918	0.6853677802884404	0.757604370165264	0.7565260757783029	0.7443060967041928	0.7726203459891159	
0.5	0.6	0.5778217629732575	0.5099321005462528	0.6674103295602161	0.5797477597213968	0.550688966378663	0.5939812635617918	0.5950103672584074	0.5921343896159975	0.6014681818391142	
0.6	0.7	0.4620285298937874	0.4077421560429262	0.5336665736132654	0.6061888525246542	0.5713304760843576	0.638020193590191	0.6091299753734712	0.5989545638311404	0.6129361791334823	
0.7	0.8	0.19646781092607501	0.17338328305268638	0.22693106925793444	0.44202572875451207	0.38641947056842	0.517193611932337	0.5670304309145409	0.5172189167116739	0.6163417338016107	
0.8	0.9	0.0	0.0	0.0	0.06396786986191888	0.049812808737160395	0.08535845002329795	0.1157030931659007	0.09678130650662788	0.14000859761825782	
0.9	1.0	0.0	0.0	0.0	0.00862589258488083	0.006716181733483894	0.01151079395371702	0.013584817319599068	0.011630916771173358	0.015795743062985146	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.8132432462381283	1.6155760288061252	2.0680715031030665	2.535254552484617	2.3746333525900196	2.7024656730924383	2.6766948588426467	2.6093595274044596	2.721834141983413	
0.1	0.2	1.5776855504513612	1.405683995859264	1.7994311755419148	2.2829758958652455	2.1273774316875285	2.4515854642406945	2.538712469983743	2.436552343954195	2.6211590852752624	
0.2	0.3	0.8387997380803416	0.7473420380735868	0.9567116249621288	1.2162858035770425	1.1330217597927492	1.306715610435451	1.3457355653576026	1.2968758507187834	1.405468776418928	
0.3	0.4	0.5836490462574849	0.5200032187799292	0.6657075574316245	0.8292190930061207	0.7747856527440212	0.8870311937535409	0.9167410776436251	0.8823993448222802	0.9551320754786763	
0.4	0.5	0.48882522998047384	0.4355120571645382	0.5575647533604557	0.6480802824652431	0.6121109433565307	0.6824334271202038	0.6812864027556135	0.6665403925237252	0.6957638262906464	
0.5	0.6	0.4907910974553383	0.4372544742475616	0.5598221351082151	0.5360421869372097	0.5235538022422646	0.542900985621236	0.5407161575220699	0.5407161575220699	0.5492448187689921	
0.6	0.7	0.3892598358960269	0.34679538137265625	0.44401539194094247	0.5272779521062327	0.49629974465142307	0.5580397353653237	0.5368623095643864	0.5287601063925252	0.5395190106817842	
0.7	0.8	0.16454115355386742	0.1465905933442036	0.18768767772484748	0.36314816837189795	0.32110671561308374	0.4184203329421882	0.45396763102045024	0.42093614404680085	0.4882699608462377	
0.8	0.9	0.0	0.0	0.0	0.048125764049583554	0.0381018880212065	0.06263322005727447	0.08780714077848263	0.07394988020100952	0.10484878253517821	
0.9	1.0	0.0	0.0	0.0	0.006404906976292683	0.005058842962848106	0.008335972174658934	0.009935640828822293	0.008638029024067783	0.01138745878683132	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.6524085523539975	1.4479584893396529	1.9121562543390087	2.3072444096487517	2.151378045076979	2.4662151239876926	2.428281298249735	2.3645344776534887	2.480814685236325	
0.1	0.2	1.4218142398007492	1.2448456920816529	1.6469566345563187	2.054807313388159	1.9053869954100346	2.2130435376466324	2.2409801795782136	2.168671872742896	2.3116425485793277	
0.2	0.3	0.7422981437597349	0.6489822474369574	0.861289355689652	1.0774097833680765	0.997937819520208	1.1616106762050136	1.2087507409339686	1.1516416034640087	1.2458178029115579	
0.3	0.4	0.5061557134457401	0.4417777531449571	0.5884678718664003	0.7233790629222712	0.6712213738275107	0.7774672308232236	0.7828028392556242	0.7608871640039873	0.8117818748821937	
0.4	0.5	0.41325976521555563	0.3599369380725118	0.48166142245417626	0.5574503686313665	0.5217281186634354	0.5912170157546874	0.5884059550282755	0.5736447503556701	0.6036147403942239	
0.5	0.6	0.40275694033882486	0.34995075005675563	0.47074081430499587	0.4674806036587839	0.4493333678466852	0.47762925108461834	0.4555114132759681	0.4555114132759681	0.4674503825540693	
0.6	0.7	0.3159966220053737	0.27428313708015095	0.3697792291696624	0.43519956078843497	0.40548270686855264	0.4639825890614936	0.4518069117248248	0.4378763881951477	0.4518069117248248	
0.7	0.8	0.13269730798193607	0.11509434378779083	0.15541759954358939	0.2848264257705286	0.24969989512961532	0.3298869625975499	0.35713167389301825	0.32804272180151456	0.3845381460566895	
0.8	0.9	0.0	0.0	0.0	0.034293067482874556	0.026663123517154573	0.04543703598175988	0.05777764319599409	0.049215957532092965	0.06732850743972853	
0.9	1.0	0.0	0.0	0.0	0.004408577204634024	0.003420826494847774	0.005854144657864179	0.00530628026475107	0.004711659353823447	0.005686417344794078	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.5497630780622391	1.333921272032017	1.8305070292824333	2.1505060722738265	1.988068234173008	2.312781903124722	2.2724317815556434	2.193287532855782	2.302223023587281	
0.1	0.2	1.3211220828596748	1.1364202309281346	1.5615724537272535	1.8934561108405745	1.7412924802557508	2.0513150322408027	2.0901408682564497	1.9981620451004718	2.1673015821435606	
0.2	0.3	0.6789217159957511	0.5834313042026138	0.8034336195808645	0.9782110405174096	0.8985572435910045	1.061152582727993	1.0806833994242067	1.039968634879833	1.1330767757357305	
0.3	0.4	0.45438454665738415	0.3900333690079114	0.5384050603673571	0.6455497399423848	0.5940530776877448	0.6981386416469797	0.6697748189693398	0.6628223619425565	0.6875010881768839	
0.4	0.5	0.36261056455625823	0.31077270237411975	0.4304364651216382	0.48985841825135895	0.4541787370555982	0.5236553421779185	0.5262947629224881	0.49513938802607305	0.5426924558276861	
0.5	0.6	0.34445996975560933	0.2946683232189347	0.4097846483911068	0.4130287450197254	0.3909354714784894	0.4274302397874888	0.407887816211792	0.4076444945972016	0.42524124562482424	
0.6	0.7	0.2667471348348717	0.22799831861133335	0.3176288026696769	0.3673913702641564	0.3392476881266102	0.3946832624747484	0.37253694473708576	0.3636116770955546	0.3783288474339625	
0.7	0.8	0.11099537456456857	0.09481065925819837	0.1322656668494706	0.23092389714634137	0.20136979507214328	0.26858404260431296	0.2806029040086637	0.26113885370053685	0.30079106317905907	
0.8	0.9	0.0	0.0	0.0	0.02596831133770766	0.020008062627516993	0.03473298494362295	0.03819436445500322	0.033324998648542395	0.041888705912709816	
0.9	1.0	0.0	0.0	0.0	0.0031976998081476426	0.0024600705053872325	0.0042843448870623115	0.0032845321353578163	0.0027977753181487367	0.0038234883301852254	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.4786981098955794	1.2503368558152714	1.7804260583441678	2.07060945998135	1.8985032160591193	2.239579513405816	2.1598989849283985	2.099658209169462	2.2222973457200252	
0.1	0.2	1.246031140111006	1.0531223979997661	1.5010643378244852	1.7965322546407168	1.6392569296167765	1.956322843146558	1.9230904870963978	1.8503327739630064	1.97945323473002	
0.2	0.3	0.6283156482628994	0.5306415612053823	0.7575674659237273	0.9131641588236477	0.831655868194369	0.9968241783019363	0.9671791209414057	0.929199418512139	0.9785298775075334	
0.3	0.4	0.4101933498768796	0.3460527523731831	0.4951868171956737	0.5928758303784468	0.5404554207673202	0.6460510410319056	0.6229568404207015	0.5936718269130768	0.6390742844509056	
0.4	0.5	0.31590294846738903	0.2661455055016412	0.3819482033350056	0.4359787292188738	0.4003580588304388	0.4698449960306655	0.4254965573410507	0.4076626288394177	0.42873151169766355	
0.5	0.6	0.28786838904200196	0.2420826915513899	0.34877910701859255	0.35791854896516995	0.33469972136701814	0.37514254124117796	0.3282442488063422	0.30310220653726677	0.33784727853933355	
0.6	0.7	0.21858844637502264	0.1836627652588054	0.2651002664041816	0.30618359288594543	0.27998711692400735	0.33171732329309905	0.2912539957834276	0.2753384245270007	0.2913811446201745	
0.7	0.8	0.08957222819508295	0.07521817057015275	0.10870086274110784	0.18378575922374576	0.15913250135638787	0.2147616069081533	0.20726311771862777	0.1950701244109808	0.21333402212470842	
0.8	0.9	0.0	0.0	0.0	0.01836114773661022	0.013984415491558337	0.024839807199103146	0.01849002583727184	0.01505412485761141	0.022850527237368707	
0.9	1.0	0.0	0.0	0.0	0.001104807082755418	0.0008406086465822344	0.0014962407868446075	0.0010808186512743397	0.0008236263445766558	0.0014618741947905775	


#############################
# Differential tau_gamma FO+PC 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	1.254488929627031	1.1877841303684138	1.3114263542561602	
0.1	0.2	3.072335906709632	2.6793189857034942	3.60646485821078	4.128067892563355	3.8571346361232366	4.321714938791761	3.3760138899829477	3.2713289485153627	3.4319471604839187	
0.2	0.3	1.4838615432863174	1.2940417542395106	1.7418370022578913	1.7026511828162822	1.591328601549385	1.806394751762588	1.6594651457672267	1.6005904454471502	1.7089209105395344	
0.3	0.4	0.8164256173475176	0.7119841617109401	0.958368242682939	1.0213936275204971	0.948365077769298	1.0950043490768566	1.0634837661819248	1.0148677186004655	1.116199843012255	
0.4	0.5	0.5398067061368199	0.4707512525617608	0.6336577568211712	0.7060438678847055	0.6529468480343287	0.7616591807561579	0.7621308603770106	0.7248166699983742	0.8103758092939852	
0.5	0.6	0.389536248696732	0.33970348309822135	0.45726278588155644	0.5235252438054764	0.48280464118351335	0.5672305141613911	0.5767088527924784	0.5457206468277711	0.6073599256481406	
0.6	0.7	0.2937653731489403	0.2561839775636367	0.3448415856771201	0.40151770043950646	0.3696372090380269	0.43622598377511973	0.4425139468131011	0.42007867401296023	0.4680443992178051	
0.7	0.8	0.22716456711566563	0.1981029445054207	0.2666619394605825	0.31334001417636625	0.28812468758328885	0.34104026166168433	0.34643619525173464	0.32773193793559957	0.3696369917701791	
0.8	0.9	0.17704100573158674	0.154391637832396	0.2078236205887512	0.24399111936020415	0.22438949852670173	0.26549944838169776	0.27872817981968806	0.2594049288895331	0.30244474697798557	
0.9	1.0	0.13762023816165014	0.1200139482592289	0.16154890455226956	0.1865650469018059	0.17202665801062964	0.20218551822425013	0.19815301440379698	0.18722956054631074	0.20993870552098962	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.6953594800345466	0.657117658215859	0.7238077672933684	1.2285449153722492	1.1732923114469487	1.2762966491615675	
0.1	0.2	3.062788272251326	2.683595471163984	3.5721084685014226	3.475368969811319	3.29503264775888	3.611232301928242	3.2473505548104207	3.1640831902085593	3.2743634522115017	
0.2	0.3	1.273604648569392	1.1159152853740957	1.4854124092837182	1.4954325527207415	1.397227845466944	1.590590353097185	1.5583065742359723	1.4951776143131978	1.6092512941596617	
0.3	0.4	0.713186902306453	0.6248812470525249	0.8318003932249539	0.9030873192344192	0.8394470205256277	0.9682723499636948	0.9771261611116573	0.9351349794722476	1.0140831707913323	
0.4	0.5	0.4732560798950159	0.4146559111413175	0.551969827856918	0.6231857890829651	0.5774528570309454	0.6714050815671841	0.6801077620958449	0.6489586784720682	0.7191813014491046	
0.5	0.6	0.340781393106219	0.298583131045996	0.39746427321995387	0.45851304165701123	0.424072324662242	0.49539831093424747	0.5094460011369053	0.4856175231652506	0.5320970532998341	
0.6	0.7	0.256289886871088	0.22455286193101842	0.29892124646376433	0.3487698023992231	0.322235839588934	0.37741836275141344	0.39072826964447366	0.36918466489038354	0.4089152615248038	
0.7	0.8	0.19667051119931436	0.17231515595390448	0.2293868449070734	0.2695862373274545	0.2488705090515379	0.29209401324936585	0.3045929953407508	0.28841330712289154	0.321750879546111	
0.8	0.9	0.15175422484466866	0.13296068651603238	0.17699967399997457	0.20739430978316745	0.1915836294034933	0.22448529589897004	0.23300476378471244	0.21977861152516964	0.24778010624442146	
0.9	1.0	0.11690432979090476	0.10242587863372672	0.13635367668444495	0.1554500370976351	0.1442093464188497	0.16717819079922458	0.16657040154129377	0.15693853838268962	0.17415565633870592	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	1.1968249981689483	1.1428037415072712	1.234167528789488	1.656383401593608	1.6287006471519867	1.6773916507695426	
0.1	0.2	2.872496487186836	2.534953152483561	3.3179455507484334	2.819880461476937	2.6601025004367034	2.9638033511993105	2.6911913493114246	2.6178989775111	2.7206186366366483	
0.2	0.3	1.0286462772461356	0.9077470500257492	1.1882049478322367	1.2372205879414493	1.1565166090627372	1.3186150699637007	1.2677535469427823	1.2284944753276803	1.3056357532962868	
0.3	0.4	0.5795487804492667	0.5114222203257593	0.6694645184072675	0.7417780891416343	0.6911320894195948	0.7944670239562431	0.7897306158167875	0.7576765439382039	0.8153304559503147	
0.4	0.5	0.38231555788132693	0.3373672219788489	0.44164277826736315	0.5043351754647335	0.46912221617817806	0.541498073873595	0.5498055496791537	0.5226080482723874	0.5871167977633064	
0.5	0.6	0.272474031959772	0.24043539895565558	0.3147635658853282	0.3653316009648458	0.33946559746214167	0.39286747957813534	0.39621885746602986	0.379170310250584	0.41157673117464016	
0.6	0.7	0.20228424530503203	0.17849514847252923	0.23368634181550482	0.2732685105736603	0.253806834006156	0.29406146037124486	0.30558146786554585	0.2867005710458936	0.31998114398477484	
0.7	0.8	0.15284173430707565	0.13486498158288385	0.17657235965094953	0.2066417301092631	0.19198198501156216	0.2222639393032668	0.2256178233806803	0.21592875003512393	0.2386906672550924	
0.8	0.9	0.11617062965631178	0.10197156261487547	0.13421127554854329	0.1554680396887107	0.14464065621348804	0.16698600939628255	0.16969479450396532	0.16223939824399286	0.1809059176584596	
0.9	1.0	0.08758847904670486	0.07637307451823415	0.10179455011434481	0.11255606955415225	0.10508544020841955	0.120175620275396	0.11564329029937793	0.11142276601629063	0.1182148835586871	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.8242258155514488	0.7343127788740248	0.9401629593787534	1.4663871882368569	1.38914750940093	1.5372513775485517	1.515007497395694	1.489119880451636	1.5164135033192983	
0.1	0.2	1.7704852383784866	1.575221717934883	2.0195909698103813	2.1319087532173637	2.0043652071391813	2.2600325768557274	2.2773287333006866	2.21599730399335	2.3278271062026077	
0.2	0.3	0.7065075652189902	0.6246159650070137	0.8088275671980663	0.927017706967115	0.867831832508583	0.9888593413552408	1.0034970687676192	0.9705192100073892	1.0327215847742683	
0.3	0.4	0.400390086594036	0.3520202335865983	0.46142646755146133	0.5392060352189827	0.5040390110469877	0.5760894563703367	0.5823806939111663	0.5636894324457203	0.5970877814390254	
0.4	0.5	0.26050709092411795	0.2278437129931429	0.30209521064879596	0.35439499166100147	0.3302695582486737	0.3787904286968949	0.38630256601264	0.3720769527537162	0.3967294600538933	
0.5	0.6	0.1815381732073518	0.15796873821892599	0.21180540965437367	0.24733627798420527	0.23000213405586273	0.26476505672444656	0.270959101853124	0.26059127908375623	0.27848931149741163	
0.6	0.7	0.13092639789214858	0.11335312724176566	0.15368290233451118	0.17813791294654363	0.16530642891260602	0.19095973318796036	0.19099377249288427	0.18491303731597283	0.1969251623664767	
0.7	0.8	0.09588339993787308	0.0825884782623455	0.11324728994636679	0.129457418489593	0.11997374804319612	0.13879512174979167	0.1390012469979388	0.1332933662582241	0.14291744047231258	
0.8	0.9	0.07005299585081319	0.06001713053572867	0.08327081843477536	0.0925019533491295	0.0858087051861657	0.09882049003263321	0.09739008719314855	0.095508809921397	0.09962427693295299	
0.9	1.0	0.05056477127236913	0.043079782603469965	0.06051269368509164	0.06271816654675295	0.05865104360210079	0.06602538507320387	0.06188548747664529	0.05952015883487249	0.06267481345008105	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.9215086823852037	0.8015851463024007	1.0757791925984503	1.2509346865037514	1.170570696783756	1.3257334682117994	1.646229414661282	1.6008535813850366	1.683024733390971	
0.1	0.2	1.231348663197276	1.0682544630056536	1.4420244681634231	1.724376536950429	1.6027586859735679	1.8440810625134063	1.651415300541722	1.6034918114255539	1.6897314564400274	
0.2	0.3	0.4901614419971751	0.4233414545132368	0.5770572833800469	0.6935914834900642	0.6419691369445435	0.7452332485559454	0.6935396405966541	0.6713802905848179	0.70727903421261	
0.3	0.4	0.26796531748494856	0.23048252605070715	0.31700761854908277	0.377304185928085	0.3487744598630341	0.4055887884475759	0.38345447134325283	0.37201709723612436	0.40068838129384227	
0.4	0.5	0.16653849320078093	0.14266165777333017	0.19795789123607715	0.23238488387371067	0.21466181451408314	0.2496982497105747	0.23526436702901588	0.22768894322351196	0.240469097863531	
0.5	0.6	0.11018933297390644	0.09401378467719088	0.13159436893909662	0.15255224268437523	0.140839486985823	0.16380602779319084	0.15075943169414113	0.14745869038761011	0.15330857146129373	
0.6	0.7	0.07496343331049303	0.06369734226586318	0.08995625043355325	0.10197289732395297	0.09425793264176224	0.10911940233691157	0.10104933683689503	0.09687447316832043	0.1020370086598037	
0.7	0.8	0.05159791387854056	0.04366123726106959	0.062219713760069774	0.06890446353422568	0.06375175211884351	0.07349681312572073	0.06796776172501347	0.06529608572837414	0.06796776172501347	
0.8	0.9	0.03512807407470723	0.0295973511161673	0.04257227137180086	0.04533063236198372	0.04211286840244952	0.04799141049573447	0.04171911026124757	0.039244981512502004	0.04280570479453177	
0.9	1.0	0.02330384474609567	0.01954322962905108	0.02839646572916712	0.02783449787041727	0.02618363531179918	0.0287838951858461	0.022986992446123133	0.020752985356822067	0.023603876139003305	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.7956944675770103	0.6817209843360479	0.9449248048812606	1.3521253517129193	1.2484087526289158	1.4537869488385096	1.4680803356776735	1.4151915801879593	1.511104151889852	
0.1	0.2	1.0306572144706447	0.88138305774396	1.2266077932022583	1.2868659346906886	1.1832356117037826	1.391067292260231	1.3972904458044897	1.3455105584017497	1.4267988002180099	
0.2	0.3	0.38863922260971434	0.33123684835119094	0.4643301734296439	0.5091900841942862	0.467630330682343	0.550747898935108	0.5394463997333865	0.5281153141512274	0.5560520901587406	
0.3	0.4	0.20138257732817777	0.17108812056326644	0.24149639050930446	0.2659830475947889	0.24424925433955985	0.28738786912424263	0.27952149550632077	0.26836119432264316	0.281163225573023	
0.4	0.5	0.1183907079722886	0.10025704659026738	0.14250176077257856	0.1547339147979688	0.1423049956128124	0.16657976824203166	0.15465625418209086	0.1510517824232724	0.15724889614479673	
0.5	0.6	0.07384925096488115	0.06232721392924015	0.08923484642737446	0.0949931583752568	0.08752247958659132	0.10187708807986917	0.09201927898866138	0.08665983424007916	0.09201927898866138	
0.6	0.7	0.04721352450276854	0.03970248732493108	0.05728854089235905	0.059380883325388586	0.054850814289795324	0.0633301574011635	0.055762602960587986	0.05381489548460842	0.05735570867328413	
0.7	0.8	0.030178035452980687	0.025278978898485432	0.0367783035028892	0.0370892553500473	0.03434265598491745	0.0393425720142905	0.03372217388969036	0.03160316882763676	0.034612476295584185	
0.8	0.9	0.018974558588222393	0.0158256160511875	0.02323900356489536	0.022358993131337865	0.02079300643691488	0.023405464334146347	0.01954544376595212	0.018414606825770674	0.020224353324324235	
0.9	1.0	0.011447590477242425	0.009500718578248926	0.014102661469103167	0.01158405207032865	0.011079683397639515	0.011782631916510734	0.009313154898062654	0.008080190158267216	0.010182056609765554	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.8396228342751308	0.7075900012080112	1.014836596372222	1.2074556614745908	1.1013837363677446	1.3138797463249046	1.3081585138370433	1.2628574907099634	1.3641664019397557	
0.1	0.2	0.7486964408610511	0.6298361749518484	0.9067975442840526	1.0891986331038084	0.9905469992945714	1.1897749891609997	1.1754745091151406	1.122495988955696	1.2040980919083708	
0.2	0.3	0.2747988393193804	0.23049038482344045	0.3339460974998498	0.3944706414149148	0.3587879427305103	0.4292939188219331	0.40877601926818874	0.39405563390406334	0.40969231398550604	
0.3	0.4	0.1335729576825913	0.11169330650118499	0.1628900844889064	0.1869278480612971	0.17049401719951512	0.20270619419632765	0.187226868626583	0.18421202811892062	0.1906766133277561	
0.4	0.5	0.07204302836640793	0.06004277904814385	0.08818599163805305	0.09957336462977903	0.0910002205593465	0.10758814082095021	0.09667329162393705	0.09361427649476628	0.09667329162393705	
0.5	0.6	0.040803487377689185	0.03388442200052533	0.05015823960491458	0.054728532340639305	0.05014011148531853	0.05854936762773784	0.0525719195532845	0.050882444138610684	0.05329022869144439	
0.6	0.7	0.02334823076987833	0.01931129181267937	0.028828767122522914	0.03049044541724672	0.02787359595236283	0.032622201903114795	0.02875714538359637	0.027778449398719048	0.029315538524498464	
0.7	0.8	0.012901868367347826	0.01062475218321733	0.016009107888096112	0.01598040922244727	0.014742494092465506	0.01696886310940784	0.013799921436623386	0.013799921436623386	0.014626715970669514	
0.8	0.9	0.006875459035667635	0.00563075673551998	0.008585282525100508	0.007949401493068007	0.007406384734097075	0.008120532187659957	0.006811948770898483	0.00662937917382958	0.006895507098011136	
0.9	1.0	0.003300213620156023	0.002685534561244303	0.004150678914121498	0.0033578248064452315	0.00323496612522739	0.0033578248064452315	0.0029070175291752948	0.0026825985862896575	0.002966339964490217	


#############################
# Differential tau_T FO+PC 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	0.0	0.0	0.0	4.96530050019079	4.56367345841602	5.407882981556003	8.502451934051095	7.963906559944199	9.05631148879292	
0.1	0.15	5.217606858678687	4.457506224600838	6.12463958738973	4.307875492359228	3.9734287223355227	4.658148774765115	3.610057720336998	3.4470637121146313	3.76883956137743	
0.15	0.2	2.238464710870988	1.924358135092262	2.6276094422003173	2.067224788973815	1.9400960802659486	2.1503142347063253	1.87776656069003	1.8412574420749386	2.0389605197650047	
0.2	0.25	1.7075305413957993	1.4744186682384053	2.004376619767382	1.5606550429014332	1.454334016229018	1.634505715052512	1.3673424489199044	1.326063516929728	1.397015758565724	
0.25	0.3	0.985565936437602	0.8523642084279749	1.1569014810175122	1.0652497687762321	0.9776352756901052	1.1629107295271246	0.9370692141889484	0.8950814226375182	0.9862500836345583	
0.3	0.35	0.5034985183288587	0.43598937854119474	0.5910299370216748	0.5862335905251131	0.5071256330988249	0.6962198004772555	0.4970309830257019	0.4396356642503954	0.5704062529358844	
0.35	0.4	0.0666581446409351	0.05778522227233461	0.0782460352620471	0.08024707681500388	0.06102868096594768	0.11057735403433362	0.043949850766382366	0.03691148952489005	0.05212293008787788	
0.4	0.45	0.0	0.0	0.0	0.004754571292163046	0.0036159065954249436	0.006551591673784596	9.644774111868622e-05	9.0685346209166e-06	0.00015740139572970117	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	2.274917771899619	1.9933054288861003	2.653153406605967	5.94114877604918	5.474821663932598	6.454831750250598	8.539686932346568	8.05238980636152	9.066393220095915	
0.1	0.15	3.478563829082111	3.047942168917125	4.056939622137023	3.537465888616344	3.2802652750952075	3.806892394014956	3.2256152499979125	3.0937505093492557	3.3663220483943617	
0.15	0.2	1.9393299695179338	1.6992464131298952	2.261794420293135	1.829569700937742	1.74128496588211	1.8906957045452406	1.7695010588461348	1.7051108697038975	1.857805614924112	
0.2	0.25	1.3952558549126004	1.2225228968277357	1.6272614107350651	1.4252222239444057	1.342896695767673	1.4958753897542933	1.3000044267057362	1.2813137941557753	1.3443042759469883	
0.25	0.3	0.7778542380028414	0.6815552153558827	0.9071981057874732	0.9199421127444739	0.8407190034721602	1.0119991042710126	0.8544392245535174	0.8254401913479462	0.8759602612130927	
0.3	0.35	0.3493491906017534	0.30609939227141103	0.40744011582568784	0.43691461495236	0.37218752615893924	0.5288801773582578	0.41516317837470085	0.3580522424550045	0.4799506300743079	
0.35	0.4	0.003943156903097602	0.003454961965806946	0.004598888824571437	0.042181449001239095	0.03238171038603124	0.057381327508781214	0.034196929538869436	0.028301804714012207	0.042138461854045496	
0.4	0.45	0.0	0.0	0.0	0.002148233963425536	0.001649196250166575	0.0029222249977369236	0.00013238402331855264	5.721738355816423e-05	0.00016461462682215694	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	1.436199470736297	1.3635205453382466	1.5086643757057974	
0.05	0.1	3.0636896528166844	2.7038352570255593	3.5385154673663517	6.049289740621745	5.593991796900435	6.551907906270078	6.801555315328997	6.472142131905179	7.126202541960025	
0.1	0.15	2.686548389358244	2.3709615118749627	3.1029765918933587	3.079022139779524	2.8646488419807308	3.304947103495211	2.749980995613239	2.660983570150061	2.8337429400305205	
0.15	0.2	1.689405889469387	1.4909274552048801	1.951316077387913	1.6885628417202772	1.6363492537624074	1.730811513191499	1.5829785847447495	1.5707627645142768	1.6247979382407247	
0.2	0.25	1.1239921481158015	0.9919325843663587	1.2982601931533624	1.2785901917332445	1.1987095387693845	1.356672439334127	1.1834496701087969	1.149777832581236	1.196312429031971	
0.25	0.3	0.6182386191180451	0.5455990187139689	0.7140958295908407	0.7927922347763681	0.7251652329178994	0.8723625596353524	0.7666194205421506	0.7249744035080525	0.8074873015767686	
0.3	0.35	0.2254680066295481	0.19897634511370335	0.26042731489121984	0.3355501675232575	0.28564394338493465	0.4058567171658046	0.30801875223602065	0.2670222191264911	0.36107650431343713	
0.35	0.4	0.0	0.0	0.0	0.02718109809147243	0.021166130602764496	0.03627085874135289	0.020874811313442588	0.017467227004097963	0.02480152107974108	
0.4	0.45	0.0	0.0	0.0	0.001212753668875421	0.000944383991604877	0.0016183080718191014	8.735321490371231e-05	6.455818915610858e-05	8.735321490371231e-05	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	2.3380933304641496	2.2377560103141683	2.4315918141344954	
0.05	0.1	3.9657105855187114	3.533336197407162	4.52314084974788	6.220602473352807	5.7768480031106355	6.712557273875393	5.374811957199678	5.129455879672986	5.58407126677179	
0.1	0.15	1.7997435583691062	1.6034762200477097	2.0527941409741666	2.4108305105374592	2.254726547448114	2.5753473902951587	2.3220905900895645	2.2397184260477054	2.389835285627033	
0.15	0.2	1.2971038346996577	1.155621848514405	1.4795297062029749	1.4333409812252775	1.3879562408009187	1.453050017689791	1.3686307372449844	1.3526169696437667	1.3686307372449844	
0.2	0.25	0.755567404298801	0.673146574335229	0.861842901892366	1.0208487758119749	0.9525314880719465	1.0941397000168973	0.9948555134707091	0.9600371472714802	1.018239175093304	
0.25	0.3	0.3909214840456428	0.34827563911687986	0.4459109806844633	0.595020860348977	0.544163493889686	0.6559058423655678	0.5962287401470758	0.5684397966043897	0.6429455677761193	
0.3	0.35	0.0696973646534846	0.06209368508936667	0.0795020288902483	0.1904092385303923	0.16060075849776714	0.2321731558742245	0.198576904866807	0.1712886290042857	0.23215016121662838	
0.35	0.4	0.0	0.0	0.0	0.011837981068543266	0.009358079256789048	0.01540716501170584	0.009995382603101503	0.008734500318729582	0.011208343127067158	
0.4	0.45	0.0	0.0	0.0	0.0002942405897026222	0.0002320154344715048	0.000381215576127385	3.349080178670004e-05	2.7283261173428292e-05	3.689374601649762e-05	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.7002754360967912	0.6132032564244719	0.811025821083568	1.86151335545498	1.7216935135087537	2.0121424340414964	2.8463163124717354	2.726143056755159	2.9466885224459496	
0.05	0.1	3.233450501625588	2.827725477361813	3.7505979547703774	4.202166417495998	3.8812456047433055	4.5485696232570065	4.175818342239769	4.000897304134585	4.3469287039372775	
0.1	0.15	1.3924378938947954	1.213769067759695	1.6213430088393155	1.8287307259156114	1.7085330591005388	1.944879266943778	1.860461332663086	1.7948131254737258	1.9322308369520032	
0.15	0.2	0.9941445023709751	0.8642645073567151	1.1612114684849062	1.1730889942440181	1.1130122602607804	1.2183591714316364	1.1248343672657042	1.1061626517553476	1.1370548153118665	
0.2	0.25	0.5479671710437554	0.4758552989620059	0.6408517199686742	0.7611728912097245	0.7012674771068729	0.8249376210044238	0.7701714975697996	0.7353612765905524	0.7803114560416237	
0.25	0.3	0.26594514686674403	0.23075535616756981	0.3113376716354413	0.41468398176313087	0.373354812378358	0.463875718452415	0.44139961983804044	0.41714598336348274	0.45659858951065635	
0.3	0.35	0.023061444966000648	0.019999530735559483	0.027014169021531975	0.08980913939909643	0.07221410170501774	0.1149583952631205	0.10184213095352028	0.08873238450380552	0.11556122889358605	
0.35	0.4	0.0	0.0	0.0	0.004679749095954841	0.0036321463093179295	0.00621327418382072	0.002289981909806131	0.002056702821166072	0.002496019851032015	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	1.175828716593178	1.0114814636536031	1.3897688274856466	2.352599058082593	2.1577269759168223	2.558511684945424	2.6340579586281354	2.5158318945712086	2.728003065419065	
0.05	0.1	2.598849448107309	2.2332940981667075	3.075404419199364	3.379506613183194	3.0964461576551274	3.6790149837688344	3.766378401475496	3.62337271800393	3.950087537358181	
0.1	0.15	1.1812870191295899	1.012761437822323	1.401643499457442	1.5142608518639504	1.408346621524582	1.6111992728922704	1.606938766584925	1.5757527266694622	1.6609866697865119	
0.15	0.2	0.809971583788337	0.6930610647787735	0.9632984936124606	0.9955347098928217	0.9275153857449527	1.0558228772887444	1.0024059668901297	0.9740370238174312	1.002664847308757	
0.2	0.25	0.43655787064590074	0.3732465140991968	0.519671444757249	0.6057051567066205	0.5529042079627791	0.6617898319679159	0.6304715160073171	0.6145064361291694	0.642727509407533	
0.25	0.3	0.20172361817662193	0.17234677423311873	0.24031963625295544	0.3141678756519052	0.27969547609106604	0.3553680338213559	0.3614526609060692	0.3375227621331826	0.36826049670713734	
0.3	0.35	0.00911427067269624	0.007784839260447043	0.010861412011139361	0.05102392421531984	0.03976900380757438	0.0675091326490709	0.06243039466961238	0.05603130971405013	0.06834400155224718	
0.35	0.4	0.0	0.0	0.0	0.0019842612772205067	0.0015250169846368132	0.0026629895053300557	0.0014790010520750753	0.0011724540806923064	0.0019071987499200075	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	1.5192261924742105	1.2839673396874263	1.8302657114390817	2.226088842487375	2.02577583799063	2.43356741787887	3.0329532359832307	2.885225812908952	3.1164296385499384	
0.05	0.1	2.126755534398394	1.795769592191552	2.56486823454485	3.12767586740126	2.8433461696056064	3.422943754234454	3.0537906166782456	2.9044098144681874	3.1302687340045763	
0.1	0.15	0.9971277914365145	0.8400840018018648	1.2055773063002526	1.3587415549475463	1.2503713266010141	1.4598955657618933	1.3294340457963012	1.2887464810936655	1.3567334049704154	
0.15	0.2	0.6380261228466595	0.5366340428061908	0.7728842192441671	0.8545990295198171	0.7878273174882517	0.9147442940276654	0.800103490435597	0.7748573907065139	0.800103490435597	
0.2	0.25	0.3376985219798773	0.28378569914416013	0.40947989478980873	0.4997666929314948	0.4529389927279749	0.5484823447167615	0.4697958253252108	0.4480618525424084	0.4732274174669477	
0.25	0.3	0.14477518710332213	0.12159471733713012	0.17566000623230274	0.2513290510445711	0.22245891415568564	0.28514772720775494	0.24255510488121637	0.23170409983683415	0.24255510488121637	
0.3	0.35	0.001627846633786209	0.0013662752233428621	0.001976608384775039	0.03436206521952655	0.02759887502774047	0.04582375329107868	0.018055755024842888	0.015081315647277674	0.02396312982510648	
0.35	0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.499250696769364e-13	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	


#############################
# Differential rho FO+PC 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	0.0	0.0	0.0	0.0	0.0	0.0	6.432692723046272	6.04741100804076	6.878267883101545	
0.03125	0.0625	7.243199533180157	6.169090167406084	8.502357095141333	14.663638764426857	13.445141510074151	16.02957362484344	13.357083802904134	12.531460236034098	14.286527075997688	
0.0625	0.09375	5.119724592986796	4.37492129422776	6.009744141154528	5.131673757623451	4.712721092298281	5.595961415354706	4.851374350334692	4.5514477656734105	5.204667014207514	
0.09375	0.125	2.3308586808590497	2.0016060391240615	2.736091096173499	2.65723034655671	2.4551888958531753	2.8708488141534962	2.5941345570995322	2.4576180170956206	2.7378195526445928	
0.125	0.15625	1.4444011367394678	1.2467291921835097	1.6955044838932136	1.68254660119919	1.5646134667749139	1.7964639872901342	1.6169010926843495	1.5597237804684552	1.6846806478561909	
0.15625	0.1875	1.02208750563748	0.8872803144194218	1.1997737528127967	1.1642572588453355	1.0889775452947372	1.2216392410360777	1.1407170288903234	1.0837419575110097	1.1817081657692958	
0.1875	0.21875	0.7794055178835241	0.6797035445912601	0.9149050436688565	0.8341790866087359	0.7856623438927556	0.8692177596416235	0.78572683210224	0.7450330608651529	0.8016344801317143	
0.21875	0.25	0.5628599996147748	0.4908576400135931	0.6607149910687582	0.5203833755152032	0.49029364800660924	0.5398376173987537	0.401666730822544	0.34507681801766993	0.4281018721840828	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	0.0	0.0	0.0	0.0	0.0	0.0	8.476492036233092	8.007758395359874	8.90364521962285	
0.03125	0.0625	8.432426099607556	7.388579562262963	9.834422032722454	14.868125141391248	13.66924472564022	16.210402323937224	11.063411968589694	10.39725253585456	11.791665732829498	
0.0625	0.09375	3.9978333374138546	3.5029299708544763	4.662546961586759	4.54811765539413	4.188162468130984	4.946663007807642	4.2627997882198185	4.0253271587782	4.52716168509071	
0.09375	0.125	1.983363431657293	1.7378293631245518	2.3131483236917614	2.4212823273215234	2.24135219374297	2.6126506618664833	2.3439967877857306	2.2415790439675574	2.449489332357537	
0.125	0.15625	1.2642902741805209	1.10777081235474	1.4745187663707788	1.5494947251587654	1.4439873405230406	1.654815298034909	1.572821638701938	1.4941641990037369	1.639302272736868	
0.15625	0.1875	0.9048444146351853	0.792821899131423	1.0553082103902058	1.0763444293495552	1.0129782480879899	1.1318311672521266	1.0832788606776078	1.0379667641424508	1.113187010547721	
0.1875	0.21875	0.6928299787778253	0.6070523610996125	0.8080442434101972	0.7716773406559226	0.7370851804093551	0.798051820154393	0.6716791782112603	0.6521676960554753	0.7009764532222539	
0.21875	0.25	0.4994704487246346	0.43762934969824185	0.5825351527532385	0.48137055612366586	0.4591685979435643	0.49636571255092476	0.35821977806318694	0.323992578193406	0.37588546319946103	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	0.0	0.0	0.0	4.962668356939567	4.589370925227423	5.374660084461408	9.539140057459765	9.101916858495802	9.975088479598337	
0.03125	0.0625	8.953870929837228	7.902188057496703	10.341552061302188	10.178721041535397	9.385862625124446	11.070506703575111	8.890496249990644	8.42342612266788	9.316061617621298	
0.0625	0.09375	3.1048962889395586	2.740169847501002	3.5861644360360563	3.653515545185186	3.3766936406303087	3.9602564633900896	3.6528939664185764	3.4721148756103513	3.8329863608409456	
0.09375	0.125	1.6341330642933871	1.4421533676472307	1.8874654084725573	2.025450251624108	1.8809091802429345	2.1801390606442874	2.0778607405261025	1.9791316500584213	2.1456543967896544	
0.125	0.15625	1.0589976973465922	0.9345727723206688	1.2231916456703225	1.3157293984836542	1.2289157788399425	1.404022165845158	1.353273293571053	1.3005532076341537	1.3904013206010253	
0.15625	0.1875	0.7604293921653554	0.6710720569889717	0.8783525506908682	0.9191318298118288	0.8655919974838547	0.968562934435699	0.9222348349510692	0.8968834478890023	0.9507928327516962	
0.1875	0.21875	0.5785465797560144	0.5105528004879569	0.6682806531498017	0.6551090581935034	0.6253749415114636	0.6758057084810399	0.618152037298471	0.6174919425102554	0.626994786496674	
0.21875	0.25	0.4109619766175995	0.36265646459636997	0.4747157214927928	0.3976193702527758	0.383309386494825	0.40620300354703814	0.3121508869042989	0.2890132156570853	0.32690036099075237	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	3.0848273812257276	2.7485294329935366	3.5183796652500443	6.292803014587766	5.843322483011659	6.7914306985430795	8.649777962424533	8.271544399569509	8.977882590518673	
0.03125	0.0625	6.137339493372064	5.468208800830603	6.999998496477091	7.944820219623856	7.360177525785655	8.602594668492706	7.970942213455273	7.5875747461684515	8.328187952860326	
0.0625	0.09375	2.1801175520055325	1.9423776032546094	2.4866363127862896	3.0267256631976878	2.808528241591084	3.2698306702022886	3.187583801970201	3.056251613227534	3.3295855370294705	
0.09375	0.125	1.215705514823065	1.0831075821286922	1.3866742710518358	1.6837866350575217	1.5681267678187776	1.809590533606641	1.7829592961994898	1.7177321260322223	1.8672390247157384	
0.125	0.15625	0.797162924411451	0.7101966324336242	0.9093024852382084	1.0813381348475957	1.0117641207027364	1.15437161568628	1.1275500634229092	1.092826372232362	1.165658720039691	
0.15625	0.1875	0.5678959499899657	0.5038975336192887	0.6478085876214277	0.7433062902042785	0.7000006943412647	0.7860582666946718	0.762021978278197	0.7383014060584855	0.7744944358192827	
0.1875	0.21875	0.42296498813850686	0.37328293404229407	0.4849375059610588	0.5181593038236376	0.49339649296560256	0.5390162159761044	0.514847961011539	0.5056705863883953	0.5223799535396645	
0.21875	0.25	0.2888487373951708	0.25326568846930697	0.3337638738295939	0.3060302239315586	0.2988487369149816	0.3085553990185599	0.2613122816438662	0.24024868593010024	0.26889693225505673	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	4.693661124696245	4.110920933060387	5.434559193559894	7.977962349586354	7.372224498649001	8.63513818452491	8.91346362859272	8.531034651729524	9.229314943927287	
0.03125	0.0625	4.09921054338651	3.5845383711450363	4.755216210652433	5.432087468876282	5.005137449091459	5.899950445864995	6.133811664884459	5.855134456588434	6.382865428395898	
0.0625	0.09375	1.6335830463323173	1.4245367312541832	1.9011813443130132	2.2589117722389425	2.083389728993289	2.4479657479534396	2.521147688668204	2.4175164492081986	2.6059688742783043	
0.09375	0.125	0.9184561725303158	0.7985963053512292	1.0725924924090156	1.2622798733997664	1.1671534752309796	1.3617342877773548	1.3723330333446162	1.324317745481195	1.4255817877798815	
0.125	0.15625	0.592011545690282	0.5131365998973108	0.693954221013329	0.7984784480327224	0.7407434465954295	0.8563352901126755	0.8583335991935531	0.8314632229330506	0.8759843864719272	
0.15625	0.1875	0.40855690657459265	0.3528372560433586	0.48093784916563603	0.5311426456037437	0.4952395746708946	0.5644672438810578	0.5509485617973713	0.5415443695958385	0.5657338672315675	
0.1875	0.21875	0.28930002239843383	0.24875945955434275	0.342301393042744	0.3526883399187273	0.332116198023785	0.3687850155435145	0.3488976104067874	0.3401497017068629	0.3494758993086706	
0.21875	0.25	0.18268964688099815	0.15622907093695476	0.21755900292890687	0.18891321316316773	0.18303990001874743	0.18994261019792485	0.16493009989512164	0.1538954647745478	0.17302658605790952	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	5.0250767899651665	4.323197470471512	5.938591829608823	7.351832607933669	6.739839350507699	8.001127942337122	9.192200509490483	8.728749994801595	9.533131843229118	
0.03125	0.0625	3.307278549716675	2.841744966519052	3.9142340287775803	4.902278052477463	4.482715981816508	5.352276796639292	4.856343407248049	4.664077737033863	5.077032803361773	
0.0625	0.09375	1.3552412654843595	1.1620955658320589	1.6077660456641538	1.983690452726172	1.8154402191912968	2.16143157969881	2.039196305544676	1.940891486066306	2.1133597846713803	
0.09375	0.125	0.7510213641131114	0.6425780585830151	0.8932229628287588	1.073211931312752	0.985014764152034	1.1638143109006192	1.1083720869415572	1.0627084177504005	1.1271747450985241	
0.125	0.15625	0.4706946804787966	0.40174211196093745	0.5614517394716831	0.6542186907176416	0.6025553260701555	0.7053697793737496	0.6306315302333674	0.6218038426981612	0.641064572847717	
0.15625	0.1875	0.31201608947778137	0.2655529461221196	0.37338892043426647	0.41647588816390374	0.385632388583676	0.4448530543624288	0.40222098076880397	0.3910031107782543	0.40843842359420096	
0.1875	0.21875	0.20876908949506096	0.17706996240981926	0.2508134526439171	0.2616838541456883	0.24473916082908137	0.2748117815976237	0.2378901568029375	0.2243760313057137	0.2397337920405537	
0.21875	0.25	0.12058205592144638	0.10178574682005982	0.1456631289529451	0.13050218147670045	0.12543133539313367	0.1318264398661006	0.10134710332356685	0.09398770131408785	0.10814131282848792	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03125	4.755884802293776	4.019962388865729	5.7286744271085555	7.749094349418288	7.047640408505777	8.478849568755376	8.596552263547759	8.171949854373851	8.982861652695192	
0.03125	0.0625	3.0519454284051375	2.576830924234473	3.680853570445295	4.013081666346697	3.641725205329542	4.401761926028758	4.390637483414065	4.183249390053819	4.5195774014484975	
0.0625	0.09375	1.1938443035016026	1.006085141229695	1.4429661219900445	1.6250786129157517	1.4769680705792094	1.7777262926954327	1.7153371014813685	1.6586813797588185	1.7484707110479494	
0.09375	0.125	0.6312265307344497	0.5308485491817869	0.7647487337559007	0.8486919932077643	0.7741203453076386	0.9213790196576261	0.8592405330711336	0.844317754095546	0.8729091474170461	
0.125	0.15625	0.37260050642860926	0.3126131258790485	0.4526767494748146	0.49104787809506434	0.4494483925203433	0.5312420688720639	0.4878255421625285	0.4756692178881457	0.4878255421625285	
0.15625	0.1875	0.22988916641524487	0.19231228079828813	0.2801985749792635	0.2928580281326246	0.26939217673780064	0.31500116168533876	0.27594225035194214	0.26752407171638126	0.2790340386706134	
0.1875	0.21875	0.13947044898678893	0.11622834371918345	0.17073063164893978	0.1654436114991108	0.1539664996689806	0.17372899422232713	0.15508124181574542	0.1474318718734413	0.15823560953110807	
0.21875	0.25	0.07007657077780269	0.05808894497850333	0.08630199019854931	0.07074084155821227	0.06731195681801155	0.07187832233133379	0.06171811611623753	0.05710943221079744	0.06292834346850251	


#############################
# Differential B_gamma FO+PC 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	1.6792104727606352	1.021769374420229	2.0946130740785573	1.550312823632874	0.3911201825350559	2.5744603271303848	
0.1	0.15	0.0	0.0	0.0	1.6792104727606352	1.021769374420229	2.0946130740785573	1.550312823632874	0.3911201825350559	2.5744603271303848	
0.15	0.2	8.463129573826745	7.376561086598741	9.934434203417236	7.052331838358381	5.84420345772612	7.8598677209323045	4.6872285927860515	3.730955350380085	5.444996713094746	
0.2	0.25	6.195969230554724	5.403377292127101	7.273137942543505	4.833136885362936	4.525100803926601	5.0526414474701316	4.070148930146207	3.805964273612183	4.269775868630594	
0.25	0.3	3.6493438832948093	3.1825131249080996	4.283790539446734	3.501810797776216	3.2865662281187946	3.6571328684151263	3.2222417899701186	3.15054513722822	3.3232666267667534	
0.3	0.35	2.503212533201972	2.1829941563267767	2.9384069437318803	2.6908415845218325	2.5359516963384703	2.8043738023050713	2.6669895046016547	2.5994955485251525	2.6953270434783763	
0.35	0.4	1.88325294632667	1.6423400396564682	2.2106676582843106	2.1875368026384354	2.050086398711607	2.31067283488157	2.2863553000287005	2.198709953044708	2.355090531432108	
0.4	0.45	1.5128939587256762	1.3193561584551794	1.7759244480059517	1.8588091252211916	1.7329546330392602	1.9799109024083292	1.9989000819917793	1.9158741795839358	2.1139491249178493	
0.45	0.5	1.283770470675604	1.1195421295643762	1.5069681327500728	1.656115655274672	1.53815549977169	1.7746297533255948	1.8856681523675654	1.7794676551348392	1.9919217798222806	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	1.8175678094149788	1.31292488237138	2.147053408896307	2.1040436916949132	0.9974364111187263	2.9581559669329507	
0.1	0.15	0.0	0.0	0.0	1.8175678094149788	1.31292488237138	2.147053408896307	2.1040436916949132	0.9974364111187263	2.9581559669329507	
0.15	0.2	9.45051421208592	8.280516735890034	11.022001789035775	7.170305435306997	6.212701359735512	7.7583573931733145	5.014665456304903	4.2257625174567375	5.594218203371012	
0.2	0.25	5.120172274837477	4.486263961348704	5.971617714878088	4.7081853867937	4.463577029663546	4.892662312698065	4.049338124376159	3.8886689831289205	4.195859938344615	
0.25	0.3	3.115670752431511	2.729922438282334	3.633800040776501	3.334933347688546	3.17212752061876	3.4580831292832515	3.109571704754567	3.0538026356092414	3.1482712063265046	
0.3	0.35	2.1729557012160305	1.903916449582963	2.5343273348243183	2.532417398115642	2.390016944763589	2.651000614789474	2.562167176076371	2.479453223659679	2.62700111502718	
0.35	0.4	1.649270526090215	1.4450636899718687	1.9235627363868268	2.0338658760656894	1.9067643858574914	2.1517766539411634	2.092093666534242	2.021687322176458	2.1546781934501205	
0.4	0.45	1.3320411496867324	1.1671078183883434	1.5535831031552874	1.70863306969875	1.5952435500620208	1.8194652511777163	1.8604208739570343	1.7706815410086612	1.941180607450476	
0.45	0.5	1.1348054599596613	0.9942895866439861	1.3235513762569486	1.5057972910866873	1.4014913448987993	1.611262913073008	1.6543441089909492	1.579195590892766	1.7303422191859088	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.3866714862018756	1.223748309064668	1.6016681168690154	3.7311863495047737	3.1518210057768346	4.059730017999767	3.4827815822701065	2.558147926305618	4.162343368122938	
0.1	0.15	1.3866714862018756	1.223748309064668	1.6016681168690154	3.7311863495047737	3.1518210057768346	4.059730017999767	3.4827815822701065	2.558147926305618	4.162343368122938	
0.15	0.2	8.254491117917395	7.284614587910652	9.53437545936568	6.449942600007274	6.054220961925876	6.649626318395684	5.082261694937318	4.635788925288034	5.385071544147966	
0.2	0.25	4.049899070723686	3.5739988150811737	4.677935769327309	4.074694873222118	3.915158851705722	4.186851880436287	3.724443749637924	3.609335448311058	3.768642187061686	
0.25	0.3	2.5232561335007784	2.2267250595893864	2.9145935101339617	2.84936467686252	2.7018573600977165	2.970783384299635	2.789359216951975	2.727476785416123	2.8040603236090478	
0.3	0.35	1.7746252195417982	1.566052443197687	2.0498911071244583	2.142036708289888	2.0167583868781738	2.258086045041325	2.162888870821501	2.105077072023253	2.2016181621977267	
0.35	0.4	1.3495033748784429	1.190878257158565	1.5588577201838028	1.6989772486818002	1.5931996080531454	1.8020534003124486	1.7746592246824968	1.7167117130734137	1.8278963371299684	
0.4	0.45	1.0871525844765608	0.9593503351511176	1.2558330301165201	1.4121425591392622	1.3206706372394732	1.5039312084233272	1.5230040866309078	1.4594404186769259	1.5848823679803594	
0.45	0.5	0.9219232415598522	0.8135294019901935	1.0649940011926493	1.2283828260334109	1.1470098700397333	1.3113296854387253	1.3381404970295652	1.286654242310153	1.393755682288775	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	4.00155517957409	3.5650833163872386	4.564339339520544	4.583631641127302	4.289085440865143	4.67863651342877	4.747629645115728	4.100708362565243	5.189457228356082	
0.1	0.15	4.00155517957409	3.5650833163872386	4.564339339520544	4.583631641127302	4.289085440865143	4.67863651342877	4.747629645115728	4.100708362565243	5.189457228356082	
0.15	0.2	5.3805403899773685	4.793587257375286	6.137379683531603	5.675772292625297	5.500621756440696	5.762133137499103	4.806729728897407	4.6271869592145665	4.909597461546645	
0.2	0.25	2.8429221868465877	2.5305654281844916	3.2429024062166176	3.413734455881076	3.249294086946591	3.553367164057202	3.1712448083929337	3.1313544901561565	3.1900831123553726	
0.25	0.3	1.812475248745778	1.6084405831038395	2.0675335347609085	2.3098370323471924	2.18183420967498	2.4318692380173847	2.26874393692573	2.2203899426745797	2.2866326272851207	
0.3	0.35	1.2805153219345802	1.1326275907116732	1.465168652741601	1.6835019695961764	1.58430048962165	1.7821665260142063	1.6949822969525403	1.6545829591781873	1.7476107354683832	
0.35	0.4	0.9680180047868214	0.853025623996208	1.1125700651742418	1.296274399426973	1.2174646193325775	1.3762338882722498	1.3235534688661965	1.286409604495296	1.3511318532656758	
0.4	0.45	0.7696657479706268	0.6752950951792188	0.8891964782576345	1.0413615707652966	0.9760765790845547	1.1070906595329943	1.0867383511190662	1.0512578255145573	1.1139417664905014	
0.45	0.5	0.6405123980530963	0.5589855449659142	0.7447119767745866	0.870274408434226	0.8133339614040056	0.9256370317699365	0.9173906776313216	0.8839956762012453	0.9429766742808067	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	4.535507915573024	3.9499313240553846	5.287331173663804	5.6330661835059335	5.47244988854402	5.6959757525958565	5.61272160719278	5.290987969962211	5.790224858479653	
0.1	0.15	4.535507915573024	3.9499313240553846	5.287331173663804	5.6330661835059335	5.47244988854402	5.6959757525958565	5.61272160719278	5.290987969962211	5.790224858479653	
0.15	0.2	3.769651442332576	3.2780020080577854	4.402423543727291	4.412864899404096	4.184285756990111	4.595078400259289	4.176752447588354	4.124177850681213	4.20176439327185	
0.2	0.25	2.0367464219592173	1.7676145573146163	2.3842098424561193	2.5826612152889954	2.4209876779260466	2.727359476894857	2.5590605711881254	2.5098349107189626	2.5750557220811148	
0.25	0.3	1.2929716931070776	1.1197423097498762	1.5173488092109408	1.6995269511849744	1.5842311121645265	1.808479648788076	1.7075551098749728	1.671670817339869	1.7298773726598202	
0.3	0.35	0.8973771648927316	0.7752699906203607	1.056113231191475	1.1986598541683626	1.1141595706055014	1.2798395052780447	1.2245208398783478	1.196672310267566	1.249637549516379	
0.35	0.4	0.6601434116342721	0.5687067205102501	0.7795031152366924	0.8870887234564808	0.8230489681718415	0.9487537279908473	0.9137753914408147	0.8898436408818841	0.9221148049979442	
0.4	0.45	0.505554320496512	0.43402186607002985	0.5993980409544085	0.6779041148012743	0.6284604346015323	0.7249835586745135	0.6924131872105148	0.6759575924724044	0.7025503492484845	
0.45	0.5	0.3995363926441197	0.3415030353822123	0.4761421072750774	0.5308310622996122	0.49195946973982796	0.5670519302424951	0.539373184217534	0.5264714934487881	0.5419518300260978	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	4.424369620648584	3.7932982221813902	5.249832832806964	5.249087745491972	4.9878757278752515	5.408521801473915	5.535938485917398	5.363971345818275	5.571670209349962	
0.1	0.15	4.424369620648584	3.7932982221813902	5.249832832806964	5.249087745491972	4.9878757278752515	5.408521801473915	5.535938485917398	5.363971345818275	5.571670209349962	
0.15	0.2	3.0079416048344214	2.5761178022275257	3.573632779278892	3.92682118683492	3.6654004343523034	4.153088795377939	3.816610678764318	3.7212251935348433	3.831471243386291	
0.2	0.25	1.622467310015316	1.3876552057394687	1.9306478921247092	2.212125527463084	2.0480046900128013	2.3671415384538275	2.2283326840027926	2.1600060977504016	2.2697209511604073	
0.25	0.3	1.0152368362130935	0.8669287195322449	1.2103047843047843	1.403629786349672	1.295075194863315	1.5089619299423365	1.4277743101120985	1.3867546426151007	1.4437355574129551	
0.3	0.35	0.6886214752191561	0.5869604931514062	0.8226593941156924	0.9550466361912916	0.8798630185732622	1.028232710373993	0.9789470494073501	0.9479276246041102	0.9953975109749312	
0.35	0.4	0.4906094689706561	0.4172378017125954	0.5876354736212375	0.6775910298890784	0.6238509546746926	0.7294723382346705	0.6841829434412026	0.6700741668323377	0.7081644457900007	
0.4	0.45	0.35937734555779577	0.30477757995857313	0.4318414468982101	0.48918762200970467	0.4509555598809457	0.5253789268776299	0.4905101207075327	0.47349950956082126	0.4942612844397666	
0.45	0.5	0.26717971597887147	0.22574868811163068	0.32241543557246766	0.3558346457970539	0.3286637590313143	0.38035065529108775	0.3449695193272918	0.34091430508476356	0.34675578080177843	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	4.2460862348859205	3.580315543512834	5.128980667074191	5.45807174193902	5.077981525080049	5.7657834673353685	5.892055349060326	5.829391715082535	5.9471192918654046	
0.1	0.15	4.2460862348859205	3.580315543512834	5.128980667074191	5.45807174193902	5.077981525080049	5.7657834673353685	5.892055349060326	5.829391715082535	5.9471192918654046	
0.15	0.2	2.3947680057864806	2.0174379688688138	2.8957357292563617	3.3037166144227186	3.03436874357369	3.5577237921204667	3.1827398004707446	3.1250318598314264	3.2494212282350325	
0.2	0.25	1.278396305705728	1.0757624661847722	1.5478068165743135	1.8092666164411	1.6536748036127058	1.9618589811918614	1.8182799489529762	1.7452125576342616	1.8350058861626166	
0.25	0.3	0.7790959867950802	0.6546942580861365	0.9447816255090383	1.1117016999835247	1.013852177899936	1.208784592885883	1.0940426469216233	1.0605751701098372	1.1057102443206632	
0.3	0.35	0.5083714241298819	0.4264982200823789	0.6176363264461029	0.7199063334182039	0.6566219792287763	0.7822003734374422	0.6855911373855422	0.6783687409904063	0.6994634671432297	
0.35	0.4	0.3422452355665329	0.28651170419977334	0.41679989802558326	0.4784408805702757	0.4371286457586744	0.5181531410080524	0.4555302015031386	0.44195573899846907	0.4555302015031386	
0.4	0.45	0.23331944998812715	0.1947954690050928	0.2850393923890541	0.32079008643916224	0.29335710384268315	0.3465435817959152	0.30226180816506176	0.2924486508037489	0.30226180816506176	
0.45	0.5	0.15443568627942827	0.1284011725743715	0.18956334104022685	0.20423452825501387	0.18776166705935998	0.21823595335802456	0.18659487125836471	0.18193581568513742	0.19044334983863329	


#############################
# Differential C FO+PC 
#############################
Q bin: 14 - 16 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.8396129639186598	0.823446747503919	0.870419631014396	
0.2	0.3	0.0	0.0	0.0	1.4758276334330582	1.3641729133037517	1.5743313977133317	4.658053135750793	4.422907188344374	4.890290680744316	
0.3	0.4	0.6011269108056818	0.5114063174740047	0.7056263735020466	3.62725508298198	3.342250514723093	3.912619817064263	2.1152933350122427	1.9942131394559077	2.2323123998316383	
0.4	0.5	2.913162545807008	2.4811679101450976	3.4195874775439976	1.715914574437893	1.5809750057169851	1.8543400273587367	1.298620704670335	1.2332979999916835	1.3560885243055834	
0.5	0.6	1.2816917594359758	1.094844308560513	1.504502154965191	1.1227675392053802	1.0375369200133429	1.2042190719567134	0.9449867691323447	0.9183184457532553	0.9813757701081502	
0.6	0.7	0.8418927078500705	0.721433207401284	0.9882490778371701	0.8561684566686986	0.7958265117234061	0.9004837142400339	0.7475690085816193	0.7043373476753786	0.8333520612316802	
0.7	0.8	0.6730108366105563	0.5787875483503748	0.7900101084444809	0.6110912404856913	0.5516350400893312	0.6540108238341311	0.6398257484264174	0.5889054321915012	0.6544396132180739	
0.8	0.9	0.6809333979459448	0.588129459969001	0.7993100655173163	0.6828005228142068	0.6381968443995256	0.7137708424416096	0.7159716280328773	0.6932389143166028	0.7210656322576162	
0.9	1.0	0.5950316111559478	0.5149797579618053	0.6984759688379945	0.654486870459039	0.5860056232583817	0.7411460807436366	0.33647771967900547	0.2760597231932815	0.41438547116638963	

Q bin: 16 - 20 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	0.0	0.0	0.0	0.0	0.0	0.0	2.0955633724443654	2.0427752106591157	2.1077322019379685	
0.2	0.3	0.0	0.0	0.0	2.8944508075577198	2.6943912017524556	3.096429366479501	3.6377392383256804	3.4461480287034196	3.8058336002779747	
0.3	0.4	2.3718063505365827	2.0782037439115197	2.7661445028491336	2.644216627534948	2.4466940502313346	2.854989836214759	1.8106801313055045	1.7135222008786246	1.9143229893892155	
0.4	0.5	1.7101904498535152	1.4984858951390332	1.994532355413387	1.4276268336368723	1.3223992299759941	1.5388987199286357	1.2001465964975118	1.1410872732589994	1.2619156301729209	
0.5	0.6	0.9656394339994059	0.8461004058725399	1.1261943266834513	0.9857944138111969	0.9181865924204284	1.0536317715277275	0.8588858760593504	0.8363108475463302	0.8748244177769811	
0.6	0.7	0.701497165334211	0.6146553056097533	0.8181367359280737	0.7709067944985677	0.7298347548942602	0.8013281682245478	0.6855780749017637	0.6631276982640398	0.7364686655913151	
0.7	0.8	0.619159257132521	0.5425086368365971	0.7221115475095203	0.5947910911397462	0.5464747054922395	0.6258796207191746	0.6236893098230893	0.5780447023993949	0.6413279363525795	
0.8	0.9	0.6316330782741578	0.5534366466552547	0.736662350407793	0.6533185262724124	0.6167481909181332	0.6836281090537796	0.6861347458471452	0.6401837625753327	0.7194263336033895	
0.9	1.0	0.5017642760366257	0.4396451017955458	0.5851996945275566	0.49640495844260857	0.43017314153478714	0.5878764092082837	0.20107797555392187	0.16513494338156437	0.24691909783601995	

Q bin: 20 - 30 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	0.0	0.0	0.0	0.0	0.0	0.0	2.894666183601097	2.8213768531259404	2.925604242962018	
0.2	0.3	1.3691450668289338	1.2083386490161871	1.5813237483136258	3.985090318217758	3.7150413028653393	4.264793313462314	2.7988626229707663	2.674264969581539	2.8873622822437537	
0.3	0.4	2.094010709596192	1.8480596779542096	2.4185387017404927	1.8627450857187466	1.7282994896267303	2.0076117168239285	1.515511126529459	1.4478169242043584	1.5779728243393771	
0.4	0.5	1.0302250900586742	0.9092127120071297	1.189902088687613	1.1325034611899183	1.0529799528628458	1.2167669013651685	1.012484224836551	0.9767100791834203	1.0373789890582958	
0.5	0.6	0.6990469291584127	0.6169291383677448	0.8074048355717156	0.829981448024708	0.7765951819401524	0.8833154879314422	0.7565260757783029	0.7443060967041928	0.7726203459891159	
0.6	0.7	0.5725409015649304	0.505279292113778	0.6612974280585301	0.6243674960765268	0.6055428528535216	0.6395987183121148	0.5950103672584074	0.5921343896159975	0.6014681818391142	
0.7	0.8	0.5845329870160937	0.51585594966045	0.6751601003060005	0.6212123236798021	0.5979146010191885	0.6372192911782284	0.6091299753734712	0.5989545638311404	0.6129361791334823	
0.8	0.9	0.48340761944183985	0.4266094214362628	0.5583602950267215	0.580354964139105	0.5429139073061382	0.6178332317841213	0.5670304309145409	0.5172189167116739	0.6163417338016107	
0.9	1.0	0.28094659374193953	0.24793600885584455	0.32450866466550565	0.25646142321059706	0.20781272352485855	0.3282750243693814	0.1157030931659007	0.09678130650662788	0.14000859761825782	

Q bin: 30 - 50 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	0.0	0.0	0.0	2.16325347981385	2.0274747657626158	2.3038322722757676	3.6619207156369673	3.5589393266589133	3.731361447204343	
0.2	0.3	2.761873380303146	2.460787651722765	3.150028561159959	2.494794821533897	2.3254727666080233	2.677873940219193	2.029145160858662	1.9439155354131727	2.1164829261241294	
0.3	0.4	1.0961067525597448	0.9766002308198801	1.250178196729115	1.2780558577055687	1.1902456842428404	1.3736024076587245	1.1822430210881019	1.1354351333394075	1.2284001962843407	
0.4	0.5	0.6832514267765643	0.60874933589248	0.7793049603830834	0.8547780150909878	0.798394746195611	0.9148193535170805	0.8216820699746893	0.7997477369362652	0.8555425396457127	
0.5	0.6	0.5205679829054649	0.4637971596553025	0.5937640075216613	0.6619064298066331	0.6237862904670769	0.6992710069574666	0.64071017994195	0.6224273555803572	0.663757133571979	
0.6	0.7	0.49845551980294456	0.44408695359574835	0.5685577307004718	0.5389949002113006	0.5267566423781224	0.5459099627837538	0.52909544724376	0.5128781894612086	0.5362139733495989	
0.7	0.8	0.4385455591835112	0.3907059755701181	0.5002314975814237	0.533915334148178	0.5034103049847518	0.5636433571504731	0.5212672754262313	0.5133660768152208	0.5249019299452731	
0.8	0.9	0.3479942763816472	0.31003048039157094	0.3969468650974807	0.4012765458186183	0.3583735502452328	0.45650366686171984	0.3489802359752792	0.31128560390861026	0.39227718371937015	
0.9	1.0	0.0	0.0	0.0	0.057423872275286635	0.04547959422392322	0.07473331752643095	0.0502227455332421	0.04257620180127437	0.05945529382045682	

Q bin: 50 - 70 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	1.6524085523539975	1.4479584893396529	1.9121562543390087	3.11769288443615	2.9035747975895587	3.3380816027376854	3.769135683769874	3.6621892861082257	3.8627893190072786	
0.2	0.3	1.4218142398007492	1.2448456920816529	1.6469566345563187	1.6253025537884955	1.5059953758190043	1.7520223980368805	1.570440956089848	1.516633348314741	1.6175438565712246	
0.3	0.4	0.7422981437597349	0.6489822474369574	0.861289355689652	0.9382663200738169	0.8693415223956625	1.0109609523008298	0.965455487458203	0.915992682191906	0.9971779848868632	
0.4	0.5	0.5061557134457401	0.4417777531449571	0.5884678718664003	0.6606574677881504	0.6138545283341896	0.7085241880406375	0.6719709218241547	0.6584667763471403	0.6948002931829576	
0.5	0.6	0.41325976521555563	0.3599369380725118	0.48166142245417626	0.5114845384686997	0.4858145024937462	0.530710622179645	0.497460433302608	0.49360930059066116	0.5138250528771314	
0.6	0.7	0.40275694033882486	0.34995075005675563	0.47074081430499587	0.4729387201014268	0.4480453913270351	0.4920460460326274	0.46307319267520425	0.44737980431370244	0.46307319267520425	
0.7	0.8	0.3159966220053737	0.27428313708015095	0.3697792291696624	0.4135353886828962	0.38395895678141595	0.4430989530416808	0.42517012681607785	0.409684079525586	0.4263774423092749	
0.8	0.9	0.13269730798193607	0.11509434378779083	0.15541759954358939	0.1847204762563535	0.15465399902353577	0.22615886597833637	0.1925958751526259	0.16472244398349153	0.22341295699920438	
0.9	1.0	0.0	0.0	0.0	0.020322066245196772	0.015788565769238077	0.026949953190549488	0.021025573046986337	0.01826798810554716	0.023472454457635045	

Q bin: 70 - 100 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.5853887569146471	0.5794901562865283	0.6024359443605107	
0.1	0.2	2.0762876291623162	1.7869369295973903	2.452697307423082	3.2932209702249438	3.0394428213778606	3.550042200571019	3.1388418620393526	3.0014873919367075	3.201476581380636	
0.2	0.3	1.0355084857297998	0.8904950761350878	1.2243626780732246	1.2987179666778355	1.1934637321889598	1.4082000296327863	1.347573918884501	1.300184774494336	1.407013509072166	
0.3	0.4	0.5899877544317517	0.5068503057443803	0.6984425693116675	0.7795042950312052	0.7162693687470882	0.8450206022214846	0.8061361254063188	0.7757272006616489	0.8330977667323021	
0.4	0.5	0.416617852836221	0.35746977418052095	0.4938881018740913	0.5544403003179595	0.5113237104344459	0.5975541126038186	0.5656386772924118	0.556545330941461	0.5854822194697397	
0.5	0.6	0.35904428853981024	0.3075131540878349	0.42652901232374263	0.4370271524435515	0.41235733832920185	0.4546721554036506	0.44223566031153055	0.429884301962008	0.4570411966862412	
0.6	0.7	0.321220353237044	0.2747096364573148	0.3822641021010128	0.399619762523813	0.3719779952362373	0.4242573698064462	0.3935895925786404	0.3892985843733782	0.40215840138244185	
0.7	0.8	0.2474851664480356	0.21148107180632836	0.29477836317111383	0.33449215531656973	0.30738271568476777	0.36197561423898567	0.3553005994689721	0.3435655160378035	0.36218029514751504	
0.8	0.9	0.04285293690137853	0.03660023162440609	0.05107161171186604	0.09017168028912381	0.06956370969212476	0.12044804697204689	0.09651576643445654	0.08263067088246415	0.10983263669893589	
0.9	1.0	0.0	0.0	0.0	0.010538499405101999	0.008113833119286332	0.014107231777368084	0.010476416442744513	0.00922494311112474	0.01135708628961626	

Q bin: 100 - 200 GeV 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.5704587561587524	0.5239658608067395	0.6154814026772395	1.0673812450692288	1.0518988913555376	1.1018688390458584	
0.1	0.2	2.234971674516018	1.8896210935843953	2.6913347884786	2.7513041164055783	2.5166826094424612	2.985756858550399	2.5970812729045964	2.5028200340760955	2.6481006792451307	
0.2	0.3	0.8439876582136688	0.7130542436052382	1.0171691459419034	1.150491773401279	1.047864438753317	1.255859956256467	1.1418317596762642	1.1003564602868838	1.1621306796283035	
0.3	0.4	0.4962303184082371	0.4188812363294863	0.5986510933673443	0.6910746782446255	0.6295370175071868	0.7539520971527428	0.7064550179802215	0.6732217227384382	0.7253283516155731	
0.4	0.5	0.3523604041987394	0.2970870729918631	0.42565758710810614	0.48324606979476736	0.4422976660321678	0.523481199288708	0.473069354204112	0.45639858433524294	0.4808348988011107	
0.5	0.6	0.3047361151095341	0.2564729073072767	0.36888014049386203	0.37928558869299445	0.35424276638343793	0.39837870170072065	0.3413825608872319	0.305946849763522	0.3506301290310177	
0.6	0.7	0.251435154100624	0.2113412033356339	0.3048049092631686	0.3338461176087683	0.3066044036830317	0.3593820604127552	0.3105697002765623	0.29743158628496347	0.31291400494121985	
0.7	0.8	0.19144893567903976	0.16080494312169855	0.23227545413395764	0.26769901117346295	0.24025740482909397	0.29789365971606896	0.2613858739211885	0.252712884788816	0.26411070260389435	
0.8	0.9	0.0	0.0	0.0	0.0442153875374444	0.033699295892994044	0.059765875615968425	0.042302036076479005	0.036052006973899306	0.04891621383389961	
0.9	1.0	0.0	0.0	0.0	0.0048927899195893255	0.0037223939231478508	0.006628279974189692	0.0034953765290135007	0.0026714178230200047	0.004740525439452935	



==> ZEUS_kin_data.txt <==
#################################################################################
# All the data used in the NNLOJET plots for the ZEUS kinematics in table format 
#################################################################################

#############################
# Mean value tau_gamma 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.2403545644158611	0.20275761128560807	0.28682143375893965	0.29515002438995447	0.27480314324956207	0.3086587791690078	0.3276111671435022	0.31579893522339975	0.3385509924536268	
160	320	0.20857709380234388	0.1817486414164559	0.24511773949899424	0.2625521962323115	0.24823000201271084	0.273239205628628	0.2918972598197005	0.2817245497000538	0.3019787348342446	
320	640	0.1589718008947081	0.13986253016676622	0.18438054192522846	0.20538455091456714	0.19354525983600332	0.21593541219282797	0.21915335356848847	0.21318634305434572	0.22380526948721702	
640	1280	0.14057294282979302	0.12466156824121291	0.1613195355235663	0.18267870592562355	0.17310791836702155	0.19107854457840573	0.19397637057550185	0.1894418128284476	0.19721170445874334	
1280	2560	0.1060775092155267	0.09475641032122697	0.12330712405863474	0.1392018505035551	0.13173758028134233	0.14629091996885996	0.1450275681285862	0.14216251236495106	0.14634929966799975	
2560	5120	0.08065912633023678	0.07250736570285894	0.09513445524871743	0.10746111500661186	0.10177531097191805	0.11348966163620364	0.11166383413080354	0.10955936778439948	0.11289557961440055	
5120	10240	0.06735633000353598	0.06087648150724848	0.07992275645526936	0.09025097383961268	0.0856181863047816	0.09554581842454575	0.09442319718076228	0.09281861712769368	0.0955485938318907	
10240	20480	0.049032230263451416	0.044534853149002934	0.05894868373982586	0.06691367457728553	0.06339081296275505	0.0714562725371075	0.07033562200076611	0.06887509205615348	0.07104765830182284	

#############################
# Mean value tau_T 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.0664881303224849	0.053129987694768815	0.0793380970780987	0.08809318441772868	0.07801842618882047	0.09469194942193657	0.10560575962257633	0.09897945446610601	0.11379175197061164	
160	320	0.06039301935366536	0.05032481531981246	0.07096841478123436	0.0813989389705679	0.07407235734056113	0.08655556007102201	0.09259906485616318	0.08850591296282517	0.09660327659055692	
320	640	0.05372004274032645	0.0472635434116785	0.06230453974242619	0.07603224298055636	0.07056828635238559	0.08182614259504485	0.08507392013835768	0.0813503817972736	0.0884307598396976	
640	1280	0.04945525141443945	0.04385904227355497	0.056751413422609406	0.06993444963960492	0.06533340681153925	0.07472649400145068	0.0760811192203694	0.07358077874055666	0.07877222057730372	
1280	2560	0.0436461723741354	0.03898906125284272	0.04961184686304196	0.06276302604679776	0.0586018025209164	0.06725290139141554	0.06872505170197295	0.06636344649883992	0.0707659220440021	
2560	5120	0.03826228563545354	0.03439576226199182	0.04441722438350602	0.05566939997281234	0.05209015234471051	0.05988088127222278	0.060525498422284815	0.05857989121628779	0.06204621387944291	
5120	10240	0.035992432706266585	0.03253144969149506	0.04225982061027297	0.05215716830760304	0.04896783498990837	0.05617459066188593	0.057109377044178365	0.05531727879341568	0.058470451460589566	
10240	20480	0.030639440451060467	0.027830579805620093	0.03658275457934846	0.04374161660198351	0.04110837989696677	0.047456267480709156	0.0478477693747766	0.046317954367518066	0.04917048449375799	

#############################
# Mean value rho 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.043476431971878435	0.03496713599261844	0.05187962193921076	0.0520884065300589	0.04659351936774233	0.0556423880358045	0.05916987947458122	0.05610368850107565	0.06217447433689136	
160	320	0.038905157312578986	0.032618787180478295	0.04571839767090684	0.0481329518716666	0.04414472206867408	0.0508045023862855	0.05420281831235517	0.05210325401256974	0.05644365307331747	
320	640	0.03410106796139839	0.030002450592349638	0.039550583803224355	0.04540973450272163	0.04257611593548074	0.048119642420339274	0.04947830242953377	0.047622401243700256	0.050843059177546564	
640	1280	0.031041736260026803	0.027528833559110778	0.035621875724773405	0.04155264925278502	0.039149007661326465	0.043844500330463096	0.045102200453580536	0.04372870816775675	0.04625805973313254	
1280	2560	0.026602052799957265	0.023763401855737054	0.030356449829766666	0.036722704431436874	0.03449777593361109	0.03900859588228791	0.040114321163689376	0.03880157916068742	0.04121578468354369	
2560	5120	0.02275676975381046	0.020457005372863477	0.026511194971341405	0.031940984736499665	0.030014247097168597	0.0341386953851134	0.03432322758275412	0.033341885036496814	0.03506585272101318	
5120	10240	0.02093635472508293	0.01892287195518342	0.024644779821150993	0.02945333399195795	0.027744324448569294	0.03155574743010984	0.03226418923573523	0.03124081147113709	0.033179755962781624	
10240	20480	0.017170553315080814	0.015596204252929052	0.020540485321796486	0.024029742544511373	0.022661810091102796	0.02587842951135794	0.026397920226553052	0.025642163213223913	0.027002041965880574	

#############################
# Mean value B_gamma 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.361381529305915	0.30061632560208595	0.43123655118467724	0.27683958073969933	0.2253489663327391	0.2933239277054363	0.2910161843596728	0.28235172410165765	0.30934887293657015	
160	320	0.3205349011852685	0.2764788826284888	0.376677959234284	0.2622067067928415	0.22472974009606514	0.27423594480082525	0.26576405623093646	0.26273105372586586	0.27505165404806575	
320	640	0.253799940381919	0.22329428017968317	0.2943608445557035	0.23745534237151103	0.22053470417203652	0.24215626383265138	0.22613050260518236	0.21982207759779018	0.23137730858440278	
640	1280	0.22919725519305315	0.20325787380071952	0.2630178645265045	0.22017663032897228	0.207137253600415	0.22384445662927155	0.20995343080985976	0.20435118162769286	0.21435763094704882	
1280	2560	0.18233152126724164	0.16287475879568872	0.21010692542801856	0.18629013220503973	0.18065652855992403	0.1879443423326332	0.17515363576228385	0.16933157115272754	0.1785163523944799	
2560	5120	0.1467541479829273	0.13192363400300564	0.17196393496444418	0.15699223753838365	0.15398529136140815	0.15742820085668022	0.14628581413479402	0.1411172323351558	0.14880442847448372	
5120	10240	0.12905651611678906	0.11664330788935684	0.15240452578884395	0.14195756743365912	0.13868758558171426	0.14302869640135601	0.13346140376405632	0.12888681927476578	0.13522605894813428	
10240	20480	0.10100347249950073	0.09174127680334496	0.12100961489373492	0.1154382776030109	0.11202543279187627	0.11770817134028908	0.11157386390214433	0.10827698073412934	0.11231474123379093	

#############################
# Mean value B_T 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.13355931120145897	0.10654386027211864	0.15937105749837988	0.1536009876189548	0.13844367623126075	0.16233621472860865	0.15032633912331556	0.1426426584819636	0.15204398390383297	
160	320	0.12183502235326697	0.10132833127548185	0.14316841455056847	0.14320503410414903	0.1320825299227813	0.1498928485096839	0.13692586966950968	0.1291348901548472	0.13935883554376607	
320	640	0.1092846655870526	0.09615050648445249	0.12674747051990007	0.13579878809500068	0.1289115376459237	0.14113375213248502	0.13410237689947693	0.13079615713572684	0.13493769040481646	
640	1280	0.10140117577882493	0.08992711224070937	0.1163606266740389	0.12664635053438383	0.12071547269150165	0.13128735208472805	0.12638575672423374	0.12416496753611034	0.12638575672423374	
1280	2560	0.09072535729462583	0.08104466881560096	0.1031262024602158	0.11605289275677846	0.1102675100596079	0.12125207032400978	0.11541474904230878	0.11298817622193208	0.11588937930297961	
2560	5120	0.08041335240969323	0.07228771902018621	0.09318360896683421	0.10426147406531533	0.09914359805970985	0.10928922545444342	0.10505001186579713	0.10400033131365588	0.10508917172272424	
5120	10240	0.07632926260975574	0.0689895218308489	0.089485120304888	0.09945237756422716	0.09475069178167574	0.10439123222362347	0.10138136982789785	0.10020396874850372	0.10164563496044977	
10240	20480	0.0663205614197736	0.060241125940071645	0.07909597256869495	0.0863304877743745	0.08218765188378648	0.09130985424593746	0.08819083253922057	0.0869657666717303	0.08864993794224744	

#############################
# Mean value C 
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.25865054280897387	0.20656577489845745	0.308637949117986	0.3380711846532112	0.3002318046996346	0.36242410872968694	0.3819254447841946	0.3626651963987619	0.39719369138460725	
160	320	0.23541023124110774	0.19602782625306758	0.2766317655956306	0.3127050618620068	0.28507654317300796	0.3310330410417885	0.3528216796976789	0.33828893348601674	0.3670039904264168	
320	640	0.2099851437467846	0.18474795715121786	0.2435400344730455	0.292269835600422	0.27198748877503126	0.3132824316601435	0.3215167370697151	0.309286910838442	0.3318472477587589	
640	1280	0.19408942971968177	0.17212674108109974	0.22272374689061844	0.26985629491405083	0.2526412309850436	0.287440273946171	0.29214254879095564	0.2829172009850994	0.2987211911952244	
1280	2560	0.17184950211627983	0.15351282014805961	0.19533848940298082	0.24332476307536235	0.22766289675081777	0.2599660344588187	0.2639016109730204	0.25553091585898885	0.27108367294063834	
2560	5120	0.15159016578871326	0.1362716030434774	0.17585947229370183	0.21665625986140052	0.20318684698471948	0.2322444289164232	0.23141975993827724	0.22497640055915213	0.23583433086116845	
5120	10240	0.14318545415243622	0.12941714207013424	0.1680135346712561	0.20375054575534768	0.1916588689813472	0.21869440304707255	0.2197065368970118	0.2136843350381212	0.2246723808185569	
10240	20480	0.12291290482160634	0.11164571275509494	0.1466913028427153	0.1733627928760787	0.16314462748232983	0.1875381746884388	0.1874132934647929	0.18178378088853372	0.19205034709617558	

#############################
# Mean value tau_gamma + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.3583999243899545	0.3380530432495621	0.3719086791690078	0.3621021671435022	0.35028993522339974	0.3730419924536268	
160	320	0.3122040962323115	0.2978819020127108	0.322891105628628	0.3215257598197005	0.3113530497000538	0.3316072348342446	
320	640	0.24234535091456716	0.2305060598360033	0.252896212192828	0.24286675356848847	0.23689974305434572	0.247518669487217	
640	1280	0.21093800592562356	0.20136721836702154	0.21933784457840572	0.21297757057550185	0.2084430128284476	0.21621290445874333	
1280	2560	0.1597700505035551	0.15230578028134234	0.16685911996885996	0.1594482681285862	0.15658321236495107	0.16076999966799976	
2560	5120	0.12272011500661185	0.11703431097191805	0.12874866163620363	0.12269473413080353	0.12059026778439948	0.12392647961440055	
5120	10240	0.10161957383961268	0.09698678630478161	0.10691441842454574	0.10284606718076228	0.10124148712769368	0.1039714638318907	
10240	20480	0.07541478457728554	0.07189192296275504	0.07995738253710749	0.07676304200076611	0.07530251205615349	0.07747507830182285	

#############################
# Mean value tau_T + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.15134308441772867	0.14126832618882046	0.15794184942193656	0.14009675962257634	0.133470454466106	0.14828275197061164	
160	320	0.1310508389705679	0.12372425734056113	0.13620746007102202	0.12222756485616318	0.11813441296282517	0.12623177659055693	
320	640	0.11299304298055636	0.10752908635238559	0.11878694259504485	0.10878732013835768	0.10506378179727359	0.1121441598396976	
640	1280	0.09819374963960492	0.09359270681153925	0.10298579400145068	0.0950823192203694	0.09258197874055665	0.09777342057730372	
1280	2560	0.08333122604679775	0.0791700025209164	0.08782110139141554	0.08314575170197294	0.08078414649883991	0.0851866220440021	
2560	5120	0.07092839997281233	0.0673491523447105	0.07513988127222278	0.07155639842228481	0.06961079121628778	0.0730771138794429	
5120	10240	0.06352576830760304	0.06033643498990837	0.06754319066188594	0.06553224704417837	0.06374014879341568	0.06689332146058957	
10240	20480	0.05224272660198351	0.04960948989696677	0.055957377480709156	0.0542751893747766	0.05274537436751807	0.055597904493757996	

#############################
# Mean value rho + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.0837134065300589	0.07821851936774232	0.0872673880358045	0.07641537947458123	0.07334918850107565	0.07941997433689137	
160	320	0.0729588518716666	0.06897062206867408	0.0756304023862855	0.06901711831235517	0.06691755401256974	0.07125795307331746	
320	640	0.06389013450272163	0.06105651593548074	0.06660004242033928	0.06133500242953377	0.059479101243700254	0.06269975917754657	
640	1280	0.05568224925278502	0.053278607661326464	0.057974100330463095	0.054602810453580536	0.05322931816775675	0.05575866973313254	
1280	2560	0.04700680443143687	0.04478187593361109	0.04929269588228791	0.04732467116368937	0.046011929160687415	0.04842613468354369	
2560	5120	0.039570464736499666	0.037643727097168594	0.041768175385113404	0.03983869758275412	0.038857355036496816	0.04058132272101318	
5120	10240	0.03513762399195795	0.033428614448569295	0.03724003743010984	0.03647562923573523	0.03545225147113709	0.03739119596278162	
10240	20480	0.028280292544511372	0.026912360091102795	0.03012897951135794	0.029611630226553054	0.028855873213223915	0.030215751965880576	

#############################
# Mean value B_gamma + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.32829358073969933	0.2768029663327391	0.3447779277054363	0.3190746843596728	0.31041022410165764	0.33740737293657014	
160	320	0.3050101067928415	0.26753314009606516	0.31703934480082524	0.29130595623093647	0.28827295372586587	0.30059355404806576	
320	640	0.27126854237151105	0.2543479041720365	0.27596946383265136	0.24782450260518235	0.24151607759779017	0.2530713085844028	
640	1280	0.24726643032897228	0.234227053600415	0.25093425662927155	0.22816833080985977	0.22256608162769287	0.23257253094704883	
1280	2560	0.20699513220503973	0.20136152855992404	0.20864934233263321	0.18967023576228384	0.18384817115272753	0.1930329523944799	
2560	5120	0.17299753753838365	0.16999059136140815	0.17343350085668022	0.15785631413479403	0.1526877323351558	0.16037492847448373	
5120	10240	0.15433086743365912	0.15106088558171427	0.15540199640135602	0.14262864376405632	0.13805405927476577	0.14439329894813427	
10240	20480	0.1250068176030109	0.12159397279187627	0.12727671134028906	0.11880832390214432	0.11551144073412933	0.11954920123379092	

#############################
# Mean value B_T + PC
#############################
LOWER_X 	 UPPER_X 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.2050549876189548	0.18989767623126075	0.21379021472860865	0.17838483912331554	0.1707011584819636	0.180102483903833	
160	320	0.18600843410414902	0.1748859299227813	0.1926962485096839	0.16246776966950968	0.1546767901548472	0.16490073554376608	
320	640	0.16961198809500067	0.1627247376459237	0.174946952132485	0.15579637689947692	0.15249015713572683	0.15663169040481645	
640	1280	0.15373615053438383	0.14780527269150165	0.15837715208472805	0.14460065672423375	0.14237986753611034	0.14460065672423375	
1280	2560	0.13675789275677847	0.13097251005960792	0.14195707032400978	0.12993134904230877	0.12750477622193207	0.13040597930297962	
2560	5120	0.12026677406531533	0.11514889805970985	0.12529452545444342	0.11662051186579712	0.11557083131365588	0.11665967172272423	
5120	10240	0.11182567756422716	0.10712399178167574	0.11676453222362347	0.11054860982789785	0.10937120874850373	0.11081287496044978	
10240	20480	0.0958990277743745	0.09175619188378648	0.10087839424593746	0.09542529253922057	0.0942002266717303	0.09588439794224744	

#############################
# Mean value C + PC
#############################
LOWER_X 	 UPPER_X 	 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
80	160	0.6361291846532111	0.5982898046996346	0.6604821087296869	0.5444604447841946	0.5252001963987619	0.5597286913846072	
160	320	0.5466840618620068	0.519055543173008	0.5650120410417885	0.4924426796976789	0.47790993348601674	0.5066249904264168	
320	640	0.466443835600422	0.44616148877503126	0.4874564316601435	0.4332637370697151	0.421033910838442	0.4435942477587589	
640	1280	0.4030252949140508	0.38581023098504363	0.420609273946171	0.3816836487909556	0.3724583009850994	0.3882622911952244	
1280	2560	0.3402501630753624	0.3245882967508178	0.3568914344588187	0.3318576109730204	0.32348691585898887	0.33903967294063836	
2560	5120	0.28856235986140055	0.2750929469847195	0.3041505289164232	0.28340185993827727	0.27695850055915217	0.2878164308611685	
5120	10240	0.25732374575534767	0.2452320689813472	0.27226760304707254	0.2593983368970118	0.2533761350381212	0.2643641808185569	
10240	20480	0.2134232928760787	0.20320512748232983	0.2275986746884388	0.2177017934647929	0.21207228088853372	0.22233884709617557	

#############################
# Differential tau_gamma FO 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.6261937797249026	2.148582350292305	3.1337588316929526	2.827522653876912	2.5518056555103157	3.006830358603863	2.702769828814385	2.473267884207715	2.8661121489457835	
0.1	0.2	2.2072950780873306	1.8202728764846419	2.63393768607521	2.687603609175218	2.436476232891701	2.8557934240953555	2.859675256464784	2.6871880274444684	2.9745643174050787	
0.2	0.3	1.1181971930814225	0.9307395370175571	1.3343433581648343	1.45673534855693	1.3317145620422601	1.5521997461580637	1.5895191393848418	1.536905406483519	1.6342696826739334	
0.3	0.4	0.7215769552208281	0.6055857222195234	0.861066900978682	0.9724282053865747	0.8959798291907302	1.0478674912925887	1.1046843863547795	1.017158131837332	1.149471248130024	
0.4	0.5	0.5175847668894078	0.43786518547672987	0.6176501362309367	0.7108264723205862	0.6537773483619304	0.7704571017416381	0.8118509789855812	0.7635691807409598	0.8791921811823039	
0.5	0.6	0.3912657582923509	0.33374229257289695	0.46691576464202744	0.5468192508430151	0.5013254847537786	0.5957997745705182	0.6011869821297654	0.580533038795884	0.6168722068438296	
0.6	0.7	0.3055249841415689	0.2628965612983381	0.3646008655980153	0.42721510319764167	0.39153883857615357	0.4657199649518192	0.4697338217737695	0.4540553997578571	0.5030025961419266	
0.7	0.8	0.24025522915497033	0.2071506319662066	0.28671183834779956	0.33455446806122796	0.3068992892458992	0.3641544680047026	0.3654023835918601	0.34750172135386675	0.3804542227633298	
0.8	0.9	0.1901154565261293	0.16391840374838218	0.22687962610858636	0.25901478809386325	0.23855801279034633	0.28009332183315017	0.2905271710818216	0.2822840451226769	0.32023693086537725	
0.9	1.0	0.14878563910422893	0.12828335552824158	0.17755809645951515	0.16649003975955295	0.15980710491826788	0.1722942629236168	0.15398397740251304	0.14292972081923166	0.16317499928967633	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.3791613477103017	2.021830971041898	2.7957973308066024	2.6799915698710146	2.4738175664265487	2.8193703215644907	2.6390782120198732	2.445790301996694	2.6855182599804257	
0.1	0.2	1.978609885755116	1.6940739451875415	2.325144251671157	2.4906304964182993	2.3077655576814062	2.6178549010454275	2.617713857167507	2.506703890348431	2.6369420808306785	
0.2	0.3	0.9874793272907724	0.8529470956108931	1.1604498408319026	1.3200299514639577	1.2321513630059022	1.399807161642767	1.4405615099049098	1.3932969744563488	1.5287166126872593	
0.3	0.4	0.6276205247879736	0.54635114427215	0.7375713538931074	0.8643213666979725	0.80345705051108	0.9245953144694187	0.9304879086663275	0.8967012935916077	0.9427307458251336	
0.4	0.5	0.4438596593136197	0.38676297999838266	0.5216283388747869	0.6226356231305131	0.5768375820584107	0.6696302740665194	0.6779940435778049	0.6471858290954414	0.7179064849531257	
0.5	0.6	0.3322795466130803	0.28953301520157165	0.3905041639125752	0.4711822276511995	0.4357155278176173	0.5082260298784121	0.5043912250154513	0.47053081367553007	0.5333515716882976	
0.6	0.7	0.2566183085638422	0.22360286137829136	0.30158954082203165	0.3656346406611467	0.3378146645682558	0.3949281867919652	0.412116158197182	0.38517497854961413	0.4476771758071945	
0.7	0.8	0.20065663980677015	0.17484000762001028	0.2358226635593877	0.2838041110583421	0.26252650236995534	0.3059414270650206	0.3025713552069664	0.29069640929158724	0.3136138620169668	
0.8	0.9	0.15743344838408485	0.1371762528919525	0.18502755544445448	0.21702165196203202	0.2016531620789049	0.23229797382116626	0.23189628078787297	0.20767783349043642	0.23189628078787297	
0.9	1.0	0.1226625522161047	0.10687994927396881	0.1441611278949048	0.14001055201017995	0.13506240302959902	0.14377974311226208	0.10854505129332581	0.0934938273857447	0.12257658200240286	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.971398298620865	1.7344631446848016	2.286423570011796	2.45534631755708	2.3297005863731752	2.5537406700697165	2.4727038040719234	2.424299573190044	2.500214308041474	
0.1	0.2	1.597654425787359	1.4056293163670281	1.8529719794737038	2.130234297880178	1.9966582757234972	2.258501075054214	2.320894852010003	2.232901690271311	2.3841783679566437	
0.2	0.3	0.774698584002797	0.6815812011156213	0.8985101139268384	1.0739001803738144	0.9998821112275377	1.1502256272657956	1.1803408591280133	1.1294862596463744	1.2153855770778812	
0.3	0.4	0.4814875329781842	0.42361067687491905	0.5584435551244863	0.6764992362171942	0.6284061951420462	0.7271434735980237	0.7382178896700027	0.70976810481006	0.7553852460902576	
0.4	0.5	0.33346512998827976	0.29337985900621033	0.3867651402611763	0.46673274291730943	0.4338536166171995	0.5011363618168228	0.5253602753903895	0.49974628306435115	0.5459757653121018	
0.5	0.6	0.2439753675000996	0.21464553085735263	0.2829751303604711	0.34432182173720244	0.31969559005476594	0.3703531999348105	0.36370497174192645	0.35491318547058615	0.3706613893743543	
0.6	0.7	0.18337154729380525	0.16131990989369768	0.21268458427891845	0.2564462115918145	0.23843095151032265	0.27526009378484145	0.2933701536274167	0.27461669215369827	0.29878393284803034	
0.7	0.8	0.13931706372781383	0.12177410927662377	0.1615887034783567	0.19100163212044985	0.17815366528438512	0.20401990054893052	0.1951582175774851	0.19155236458883979	0.19769678208029381	
0.8	0.9	0.10554267554627042	0.09162794735959237	0.1232851547804578	0.14091010733525663	0.13192134956376653	0.149583927868636	0.15155219251333943	0.14183660349630392	0.1571178776221295	
0.9	1.0	0.0790369180320377	0.06811106846950989	0.09318615198362205	0.08455973863334852	0.08237544946148997	0.0851228936836625	0.07885155874765416	0.06805150907090034	0.07909754690695348	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.8143500318815704	1.6090347272177767	2.0820372395824207	2.285840445547565	2.176837535165858	2.3728860981347837	2.315665152137281	2.2788766074068167	2.3482718845309773	
0.1	0.2	1.4539953850065468	1.2894470361141948	1.668535833021459	1.9618026415634175	1.8465670094104232	2.0729583471368334	2.127410931481798	2.0608839947959616	2.1811666548300277	
0.2	0.3	0.695095212334761	0.6164235699745555	0.7976715884423168	0.96477883634008	0.9039654918789177	1.0264051606890592	1.0357155230426378	1.00780475599645	1.05986180895527	
0.3	0.4	0.4257366684317834	0.37754749516105823	0.4885698885834711	0.5959678942666465	0.5577066450054237	0.6352012504319288	0.6438879235252667	0.6246634643071611	0.6592524167964229	
0.4	0.5	0.2910146606018766	0.2580717215703474	0.3339697209861757	0.40968885073743033	0.382974311270016	0.43734909066377414	0.4448492753027227	0.42982894366414603	0.46142256242759533	
0.5	0.6	0.21053899744532859	0.18670410783780267	0.24161858236648823	0.2959633247623918	0.27675990003238515	0.31578116985581334	0.30899599035591013	0.30370474989796303	0.3227251971539992	
0.6	0.7	0.15697594060000228	0.13843763922625107	0.1801504525759089	0.21778756270917685	0.20403633000696922	0.23173217922225733	0.23868888468467805	0.2254837820173213	0.24366994263260158	
0.7	0.8	0.11819036820667211	0.1036102398905547	0.13651759874346756	0.16342690124297113	0.15307407230151351	0.17381666024300288	0.1589071074187417	0.15096523938048917	0.16439636032999133	
0.8	0.9	0.08890297355421933	0.07745183122396918	0.1034777137289519	0.11800792809608944	0.11096522245182414	0.12453538660873532	0.12358486868654221	0.1208738364053306	0.1271392227270734	
0.9	1.0	0.06620861206514571	0.057300208531847946	0.07769449690120472	0.07168300560932771	0.06982138727025687	0.07223894455429165	0.05891553349287168	0.049343462572163356	0.06352504515524313	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.5255119456449626	1.3510472801422968	1.7431887314318355	2.020984153670942	1.9104147546661225	2.1275002804258847	2.071990093005914	2.031090499768051	2.117149415490206	
0.1	0.2	1.1815207035443516	1.0417082378229052	1.3574138710855577	1.634048248543727	1.5345970947054852	1.736492609424541	1.7058013363171467	1.6678561013236626	1.7316337982203238	
0.2	0.3	0.5415393701219583	0.47469604135685284	0.6264861043116077	0.7603469587685471	0.7106090209090352	0.8108178421249415	0.8105415665974642	0.7821735507158918	0.8122325179864003	
0.3	0.4	0.31899793848694685	0.27814256111895186	0.37137866729389113	0.44953920946068526	0.4187048481386268	0.4802816411378869	0.45935156303190855	0.4446537294823575	0.4659646183648715	
0.4	0.5	0.2106102180418085	0.18271688652224127	0.2466629987473472	0.2943693075467163	0.2737968063818473	0.31462273201114355	0.31124707793152556	0.29811596152794284	0.31124707793152556	
0.5	0.6	0.1470535321475296	0.12694773052703978	0.17324437177840718	0.20342924298638393	0.1890409124993999	0.21732350183274393	0.19745152085700798	0.18538102261463146	0.19745152085700798	
0.6	0.7	0.10481819059125465	0.09003482245908985	0.12422604764353996	0.14311530409786496	0.1330778889912066	0.15246097760907543	0.13787574256548443	0.1095860713541476	0.13787574256548443	
0.7	0.8	0.07611503603201375	0.06505871626025281	0.09073949449433762	0.1012685432866088	0.09429845338626572	0.10743537119722603	0.09104735051100236	0.07973285227347163	0.09309478778267471	
0.8	0.9	0.05493979572304021	0.04672491830220022	0.0659006597878126	0.06920244950567712	0.06488510408292263	0.07246093989475938	0.058415485436420216	0.04951559095841741	0.06145263721669624	
0.9	1.0	0.03862202591746915	0.03265894603276766	0.04663337987448099	0.0384852388825217	0.03751276616905054	0.03877713588828123	0.03020526455113953	0.02579090669908607	0.03218581296636095	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.2877611276579488	1.1221856778437447	1.4999926428758155	1.7657711440039923	1.6542274537833435	1.8694389927974855	1.809512243269177	1.7736548535672714	1.821746061426161	
0.1	0.2	0.9683071751880902	0.8408924264747253	1.1325243198906227	1.3686111008620774	1.2729942686101492	1.4626290358451606	1.415616930135593	1.3711634166977134	1.415616930135593	
0.2	0.3	0.42477650650378956	0.3671224453643616	0.49962441258883555	0.6037194201898093	0.5596819635407227	0.6473155233382188	0.5969363229800136	0.580636515290589	0.5977127220375918	
0.3	0.4	0.2411706814214086	0.20751343824126822	0.2851509381824105	0.3414756187947132	0.3159786109235431	0.36659883755047407	0.3305041433455574	0.3112142003151854	0.3329509190000388	
0.4	0.5	0.152669898144309	0.13080927401647555	0.18140818819983343	0.21323976269599423	0.19734991584819034	0.2284873497614506	0.19724373187193117	0.18165149410142514	0.2015204772945411	
0.5	0.6	0.10199524609446274	0.08700665827152011	0.12182974080200969	0.14072328640179613	0.13034303616780055	0.15040021136009735	0.12685883919366348	0.11725339332975576	0.12968138090465983	
0.6	0.7	0.07000447393107465	0.05944919028166484	0.08404446339498757	0.09364663660542823	0.08697332859623355	0.09943731546485933	0.0803800811029284	0.0757230876183567	0.085129887307812	
0.7	0.8	0.048376200885914336	0.040892188077159906	0.05839114365691408	0.06341520575170626	0.05892078816356132	0.06714546871969752	0.05361614196488958	0.04878669714291608	0.05616200513348146	
0.8	0.9	0.03278186485562386	0.027580018473567895	0.03979118287922763	0.04062602365252219	0.03809360843161512	0.04238695505193402	0.0332888653829152	0.031190325744019462	0.034461182315027664	
0.9	1.0	0.02154669750991682	0.018030732930218122	0.026317180944450732	0.020304682953749285	0.01925567015569941	0.020391787201328906	0.015686548230018506	0.01354722650895115	0.01716927743004338	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.1836326165619535	1.0224542546703774	1.3922065580850433	1.6568797781362303	1.5397990776874424	1.7697346253939596	1.7334680408900378	1.690599171728192	1.7704851351897632	
0.1	0.2	0.8630971953600609	0.7435880322530728	1.018340278847463	1.2261899577095334	1.1343509894582133	1.316934287299298	1.3005777852048848	1.25193914439771	1.3105883062913843	
0.2	0.3	0.3644768022065456	0.3128214132899287	0.43193542338923	0.5179936621141134	0.4783442606007935	0.5571763562555578	0.5191619719099576	0.5117342746883988	0.5262629857981898	
0.3	0.4	0.198427452558306	0.16967765941531399	0.2361929221263396	0.2783210443649458	0.25698884774863323	0.29940708353828566	0.25896961966709087	0.24374131128792265	0.26250651609701514	
0.4	0.5	0.12046141685863773	0.10264889924156967	0.14395064802457128	0.16704590989672702	0.1542084573232702	0.17911822366179858	0.15697293525650619	0.1469413070922488	0.16009650901015543	
0.5	0.6	0.07644538496387858	0.06490608147769224	0.09173472463615981	0.10370475495722957	0.09602640767863535	0.11058944312252339	0.09284789499928925	0.0904770809908887	0.0945356093286907	
0.6	0.7	0.05014698390984604	0.042412465186625815	0.060446616775017815	0.06636486391076055	0.061636535028403404	0.07050309037777613	0.057749042129086825	0.05740301102673192	0.061891341606884615	
0.7	0.8	0.032797554393481046	0.027625124859246578	0.03972146157718928	0.04179070932518018	0.03894853958012987	0.0439698905507185	0.036409435324650324	0.03503227812298877	0.03739393716884911	
0.8	0.9	0.020981492579045427	0.0176014527679198	0.025535382942241888	0.02530408464739671	0.0237799085179565	0.02625748333899741	0.021799875610216908	0.021799875610216908	0.02288547935896208	
0.9	1.0	0.012962997263860554	0.010820242306948438	0.01586258804472081	0.011377201913870538	0.010599122115799855	0.011568580240859081	0.009346681392729558	0.009029865623013373	0.010181877811410158	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.9795676998253696	0.8338202509880323	1.1707344546906948	1.3740477562296163	1.2648363305308168	1.4806630805929002	1.4492525500597513	1.4244759974531502	1.4492525500597513	
0.1	0.2	0.6818897914696568	0.5791812908324361	0.8169856470723867	0.9809407006589917	0.8983578789492395	1.0631713297211698	1.025486888807162	1.0002116349005317	1.0371107126907289	
0.2	0.3	0.2713823188641124	0.22980577834847177	0.32632169205201617	0.3893368703862621	0.35594891299220754	0.42265293044784635	0.39535813641217743	0.3877965612261741	0.41072323405702466	
0.3	0.4	0.13582686766835575	0.11466883161360661	0.1639184306215826	0.18956434246587278	0.1740666760595693	0.20432666017165854	0.18182137202434318	0.17622866711538673	0.18529908431265985	
0.4	0.5	0.07685950072645209	0.06464584783457668	0.09312147336779329	0.10404635505031766	0.09582692004810117	0.11160701739472603	0.09699511395040482	0.09422953121986494	0.10078375367585846	
0.5	0.6	0.045593865408773214	0.03820899854128933	0.0554709455271747	0.06053276365682027	0.05575409168700243	0.06477435775227751	0.05583034484191047	0.05413850806188213	0.05971619529360789	
0.6	0.7	0.027018619813694047	0.022567156889108098	0.03299557193920588	0.03345586537529863	0.031121733337049127	0.0352103144772008	0.031434546357289435	0.030648978181210325	0.03272208591085363	
0.7	0.8	0.015873551601295097	0.013201161131955423	0.019479263352131803	0.01928679512320025	0.01799231567954733	0.020190610707070053	0.019443693282399813	0.019196210010316538	0.019672705383048127	
0.8	0.9	0.00876142005183974	0.007249811089949721	0.010813561958220788	0.009617504279433153	0.009130205358627852	0.009692973488225053	0.009792066182521342	0.009084359059798569	0.00997583574734095	
0.9	1.0	0.004613363594691243	0.003796421416438856	0.00572914730708021	0.003781703591873258	0.0032820961523022988	0.003967137247677866	0.0038329517849881012	0.0030651456985371496	0.004337372708866201	


#############################
# Differential tau_T FO 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	3.734639789685372	2.9660079834621977	4.456328868443092	5.36971547756135	4.716171496960863	5.9034593309040595	6.42593335094842	5.997986072376838	6.904960085465473	
0.05	0.1	3.357323838222011	2.6759405453389364	4.0061304727925595	4.668324092163907	4.119788986874482	5.080665132705804	5.33312096032911	5.017359481446521	5.629169617714314	
0.1	0.15	2.1802535227146707	1.7455992739085087	2.6015750954647605	2.1365094550180825	1.9428849699292083	2.284389717814423	2.6386044294431317	2.447820815074613	2.8530868334132458	
0.15	0.2	1.474750734566595	1.182952371191092	1.7597703172485728	1.6461918955153856	1.4778068002559273	1.7521043723438439	1.5515944125646848	1.4292236824261964	1.6505967335403613	
0.2	0.25	0.8179657510926981	0.6567584183459603	0.9760522765467748	1.1667996603921944	1.0312494513379702	1.2792637991290294	1.1881311326004491	1.1034260697883216	1.242976286298978	
0.25	0.3	0.30027270882911467	0.24130618433003542	0.35830801499750137	0.6700446203278831	0.5708007931273372	0.8140164910833283	0.7729372481564382	0.6554107333272023	0.7729372481564382	
0.3	0.35	0.0	0.0	0.0	0.09787257254213055	0.07275567162518162	0.13939898591859226	0.187058746726735	0.1508121612044567	0.23628882982646549	
0.35	0.4	0.0	0.0	0.0	0.005968671643756373	0.00443710489510693	0.008500594998879141	0.0008993828040693601	0.00012398848105366812	0.0016815636288078299	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	3.441551007149895	2.8485527985915624	4.044127639455883	4.9644858627301485	4.487663924775167	5.380671136714754	5.819664084603324	5.5339265055406575	6.259516634187303	
0.05	0.1	3.0742896201037477	2.554163785867786	3.612595134994032	4.314317414474939	3.9148905809714223	4.640641249381032	5.075038323560108	4.790728313838034	5.355463637364344	
0.1	0.15	1.9803131625479606	1.6534127262461145	2.3270992626097793	2.024699355598657	1.8822384945258968	2.1301106226464404	2.2137805926917684	2.156991190249483	2.2546163455655632	
0.15	0.2	1.3304025984166254	1.1132147379959532	1.5633901168872946	1.5459536217206686	1.4225398588730997	1.6269130628518715	1.4669977444226425	1.3591781580507232	1.5360131255925678	
0.2	0.25	0.7349039604094793	0.6156153636126873	0.8636119324876971	1.068682555279185	0.971050749775588	1.160983899120778	1.084863290571194	0.9654813536255575	1.096222223470614	
0.25	0.3	0.2682824786341024	0.22494496318730894	0.3152708512497839	0.594574960421344	0.5143375813119333	0.7062224720614705	0.7264944226144678	0.6664860835991839	0.7722682917161554	
0.3	0.35	0.0	0.0	0.0	0.08323762000052941	0.06320149794719161	0.11496040053264107	0.1397130065991359	0.11330693721013342	0.16924899261848333	
0.35	0.4	0.0	0.0	0.0	0.005028932720699172	0.0038180921452563347	0.006946312778398753	0.0008049370930633796	0.00015208925715331828	0.0010773116591595905	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	3.142943082884	2.765220267730855	3.64515034999893	4.668140756784923	4.297560335915381	5.085195742585458	5.286687459817806	5.032491925753297	5.523624600102576	
0.05	0.1	2.7592453933513177	2.42763546556951	3.2001426398368666	4.002015345750304	3.6985200726274554	4.334755123791068	4.4607170278990305	4.284793267894467	4.6965153952195715	
0.1	0.15	1.7407644828292788	1.5315476729490132	2.018936180744167	2.0043147576193636	1.93043669775045	2.0581475242258094	2.145289683362012	2.093669056315316	2.1930380980242585	
0.15	0.2	1.1605028633406635	1.0210226519566494	1.345955207122893	1.4744551406260815	1.3938910290097835	1.5424977610232051	1.4218926612151996	1.3526178724506113	1.4475776695839082	
0.2	0.25	0.6383007066728846	0.5615827132890843	0.740305073659885	0.9638101677538431	0.8849620063070347	1.0540137593136971	1.018621160018242	0.9913266789441424	1.0359884046423626	
0.25	0.3	0.2329926955098263	0.20498932850235818	0.27022589541805137	0.5141018528291302	0.44858458940914714	0.6031936466857836	0.6180158314148109	0.577668969876285	0.666664365431831	
0.3	0.35	0.0	0.0	0.0	0.06424687520175835	0.04969571275261317	0.08642562502642034	0.11003071708188181	0.09269568479617786	0.13031547815460623	
0.35	0.4	0.0	0.0	0.0	0.0037279363067867026	0.002885411329953399	0.005015328213935708	0.0022887133219654256	0.0016092396905846539	0.00282740655672486	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.936072959529009	2.6038592377984204	3.36919329604155	4.312540084151787	4.005303677950758	4.6475502491209575	4.813546090604081	4.617246313064375	4.993502012038008	
0.05	0.1	2.564098540249783	2.273959367135196	2.942370250540364	3.706754804795696	3.450820978479935	3.981074776760629	4.214465271812481	4.0344082898875415	4.385028601413921	
0.1	0.15	1.6013143693713148	1.420109348398039	1.8375658550142784	1.8682289677697526	1.8035277682741442	1.9092317053531709	1.9853297482418302	1.9457106130378234	2.02577973675372	
0.15	0.2	1.06076157881961	0.9407207289318856	1.2172704008913822	1.3567701237009182	1.2887001893477918	1.4141378328415286	1.2522972153352496	1.1761138006714038	1.2947319815480034	
0.2	0.25	0.5816484524389248	0.5158253553641369	0.6674687519649112	0.8768350124955115	0.8110970227725992	0.9504687296872614	0.9434287253117252	0.9129728960655444	0.9673338818806183	
0.25	0.3	0.21167445919923703	0.18771932986806242	0.2429074953846865	0.4585239227347774	0.40480259583746914	0.5295616015535668	0.48666359752656546	0.46841596340825664	0.5189952035747891	
0.3	0.35	0.0	0.0	0.0	0.055529272636592915	0.04366959923062018	0.07313144975911053	0.08453658722659511	0.07304152622630958	0.09701945750817961	
0.35	0.4	0.0	0.0	0.0	0.0031249071357905478	0.0024575490717097517	0.004115350772321444	0.0025531553005852074	0.002426679648634232	0.0027060736724688625	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.6980474873259617	2.4101755338170205	3.066801145069351	4.001494990192201	3.719761090851271	4.314476295379798	4.477364845667925	4.29596348355355	4.614811593909563	
0.05	0.1	2.304417583360095	2.056027261704712	2.6193839075376486	3.3802567916081103	3.1469190840919565	3.637096532834954	3.752284706087461	3.609040999949187	3.9536873244957635	
0.1	0.15	1.3962928721788246	1.2404016340716193	1.5891378748108629	1.7123397410830028	1.6389032930307383	1.7696825459938401	1.7767645091455206	1.7460044792301317	1.784869899977553	
0.15	0.2	0.9116499609708802	0.8080396153272847	1.0403266746933022	1.2156915723466986	1.1479446878672201	1.2817644644593535	1.1890485741250318	1.1592849693273644	1.2327648628560666	
0.2	0.25	0.49690766906884937	0.4399085531839339	0.5678411431350346	0.7568148046939642	0.7009097426725935	0.8202518512388611	0.7796828651504548	0.7587732131900461	0.7992227151394741	
0.25	0.3	0.17947580011107814	0.15875043178736084	0.20530683969776575	0.3806602654715716	0.3379192115968242	0.4353846339813825	0.42956537679767626	0.4012051167042022	0.44379111127658605	
0.3	0.35	0.0	0.0	0.0	0.042722013786202086	0.03365043778806712	0.05576061065861324	0.04867817569184179	0.04359984011377474	0.05228658985120319	
0.35	0.4	0.0	0.0	0.0	0.002389099064001662	0.0018768284519998617	0.00312790710329671	0.0013582529948237099	0.0011540342255715354	0.0015666790950420485	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.4422523836603114	2.1435106276425073	2.820392556706459	3.623440277835952	3.3564487587117426	3.9111744873242427	3.938091136536642	3.7836138313458494	4.0238874072672655	
0.05	0.1	2.0469844079347776	1.792482135835278	2.370364568228191	3.0274792755457525	2.803175778759097	3.2673672723540665	3.3665541274931945	3.2144999137316064	3.4716297269476306	
0.1	0.15	1.2057339947584877	1.0521143468537915	1.402028758047643	1.5266598791925905	1.4490408323513542	1.5876320552882328	1.612020820950653	1.54308942420679	1.6221815549639205	
0.15	0.2	0.7758815203494263	0.6757125629871332	0.9042553685111929	1.0564722597334557	0.9895733890327979	1.11902135401297	0.9589041854968141	0.8948266173861172	1.0012132730217012	
0.2	0.25	0.4192927130289582	0.36479355162305355	0.48924266136072175	0.6450191677435544	0.5921700413854242	0.7029761240524321	0.6232604117040605	0.6152531674720667	0.640871893652213	
0.25	0.3	0.15127783967798486	0.13152448881564188	0.17665738912258416	0.3157914796188694	0.2783268123566951	0.36340688073884425	0.3247611625791655	0.3151902200198349	0.343479699824612	
0.3	0.35	0.0	0.0	0.0	0.0327504381469939	0.02552777706919024	0.04325681775117853	0.029833551917632917	0.027008319252389435	0.03325556917693078	
0.35	0.4	0.0	0.0	0.0	0.0014517521917836273	0.0011293928279771943	0.001921830899471649	0.0013063307595737282	0.0010293512904461853	0.0017152450052265167	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.3727204800536836	2.060065606819155	2.774146496270779	3.482967337764283	3.21536799494831	3.7639924760835037	3.7650052017945193	3.57788341391038	3.855632458428055	
0.05	0.1	1.9563770951130626	1.695483934726524	2.292255602582316	2.881455985088927	2.6559604184896854	3.1187395300912635	3.23433891569267	3.0550607398006573	3.312248393229316	
0.1	0.15	1.1202640143734968	0.9681151244189006	1.31695238962641	1.4346989593866262	1.3521685710681741	1.5014026857121117	1.452455228816952	1.3860765487973907	1.452455228816952	
0.15	0.2	0.7095515458104126	0.612122179127856	0.8358039622706686	0.9710559908638701	0.9040938991637153	1.0328205432082023	0.9297465824740941	0.8753070881498952	0.9489117143704131	
0.2	0.25	0.37911952712308583	0.32679800664222614	0.44699536725741856	0.5761057728937758	0.5277347155133704	0.6279683675307179	0.5258990237822508	0.5203827313929619	0.557874203536668	
0.25	0.3	0.1356629412115017	0.11686325305332128	0.1600742370569503	0.27566322173043356	0.24261865532740043	0.31708518153786897	0.26172183063950694	0.2543766471995487	0.28102879294057576	
0.3	0.35	0.0	0.0	0.0	0.027228413279074874	0.021154104196662103	0.03603677075264917	0.025169919944852296	0.019718617026544278	0.03273909569538516	
0.35	0.4	0.0	0.0	0.0	0.0007405659987113574	0.0005748656085583589	0.0009818990956644248	0.0007127164686154003	0.0005559487721185398	0.0009394083002259012	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	2.1220768752463552	1.812281378468298	2.5260775846247885	3.0996818216675845	2.8377344661754855	3.371101427422374	3.2937075081450216	3.1500641369491333	3.3336043286350105	
0.05	0.1	1.7046752024265055	1.4541167855915273	2.0325198177190837	2.4726903360295442	2.2651497362594424	2.685904599701113	2.6203707828795655	2.5335230755327824	2.6459551182550207	
0.1	0.15	0.9351761486772443	0.7958257799299904	1.1181360792829005	1.2168488964690882	1.1335284312066052	1.2875659168097386	1.182664989907543	1.1383647375521249	1.199929261307489	
0.15	0.2	0.5760959790017832	0.48946665932356515	0.6898395744903831	0.7809035868933248	0.7219869677035559	0.8353730619326672	0.7376366651115104	0.7272781178368519	0.7543382991576545	
0.2	0.25	0.30424493342152215	0.25826312847273036	0.364724589626994	0.4564954911543448	0.41467664509216734	0.5009223158133432	0.4613908024019363	0.45047675048615077	0.4613908024019363	
0.25	0.3	0.10796061991063582	0.09157287778347903	0.12949890181951332	0.2105558161497053	0.18459878637393667	0.24250350199486784	0.20016621931723633	0.18647842316083793	0.2257077817870736	
0.3	0.35	0.0	0.0	0.0	0.016426053639854814	0.012633390472720885	0.021977662430349543	0.015954697381156315	0.012325176337684459	0.021273803681116088	
0.35	0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	


#############################
# Differential rho FO 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	9.855385572407995	7.812746235086023	11.759839119437654	14.389296511548533	12.617591574298963	15.890900255135861	18.111919891348208	16.604313814798914	19.782867312574762	
0.03	0.05	6.08532680119689	4.834502219038082	7.261262308190524	8.914448156080432	7.819919996887068	9.854333727514764	10.547830684313281	9.938736649780806	10.979243707515865	
0.05	0.07	3.0692444017289	2.4457015464574727	3.6623846921866856	4.363540341104128	3.8470288466474774	4.779414284537495	4.828507122884398	4.445770483317587	4.995747646704116	
0.07	0.1	1.9860580616572425	1.5877181171787695	2.369875097919438	2.7153508897074334	2.4068998326779147	2.9396916520688396	3.07875481500326	2.71851640204517	3.175215612353141	
0.1	0.12	1.4425901766248674	1.1574341276810542	1.7213869738967427	1.9043514972434148	1.6967267169108244	2.0413988882544243	2.085442792551158	1.8695274610079695	2.105302619902253	
0.12	0.15	1.1220723671967092	0.904017987476785	1.3389332810344043	1.404331076242757	1.260491261740101	1.4985030107766684	1.4045169323009792	1.1299380789713827	1.4045169323009792	
0.15	0.17	0.9152918417969498	0.7408790275068865	1.0922018756061316	1.0635601258637903	0.9622502064208402	1.129166641807992	0.9214782061430249	0.8095816674127971	0.9538161125749001	
0.17	0.2	0.7668341751425015	0.6242871352341284	0.9150696926887751	0.8083410414549973	0.7385831624178778	0.8529538206017198	0.679147954662638	0.5003088025329372	0.7529863758910758	
0.2	0.23	0.6549331839546366	0.5372512930424337	0.7815480177516547	0.5645069377331862	0.4956845175499518	0.6190577317823263	0.44969225016464187	0.36515638167270165	0.5279701544955021	
0.23	0.25	0.5471420368136007	0.4545810679105108	0.6529179848464006	0.18609572626009116	0.09070809031122687	0.2560697885400454	0.03828626553442856	0.031105316079842973	0.09844147865074429	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	9.123435117798454	7.538152824299947	10.720803490822057	13.307897221883684	12.014182195683105	14.469048098095048	15.669579142994364	14.609746258690512	16.417448603062372	
0.03	0.05	5.6151016264984825	4.6509866319655835	6.598252340307539	8.243733211924447	7.4457521245786795	8.978550750773802	9.125109410491875	8.700881509375101	9.449866771452507	
0.05	0.07	2.8181460743574154	2.3420353621701118	3.3116031041034164	4.032649282670377	3.656500166793461	4.361378921279514	4.456981471185144	4.210949232031814	4.465732878134932	
0.07	0.1	1.8081178980825097	1.507868463600948	2.1247428435809685	2.512432877712411	2.28917111989983	2.694132225163351	2.6969041035150925	2.458920853006058	2.7521754002926944	
0.1	0.12	1.302731133528423	1.0904429380867697	1.5308714757253463	1.7436820316204988	1.5962969906206812	1.8498785865033087	1.6732974581823403	1.5699391924525108	1.8765749906964977	
0.12	0.15	1.0030551492706083	0.8430809670087911	1.1787358367598728	1.281711870944141	1.1799247292016137	1.3508416097041835	1.2475189189037095	1.0627356091270161	1.2475189189037095	
0.15	0.17	0.8062081983174977	0.680868534490428	0.947425006422205	0.9745060297444172	0.9026075098899634	1.02343897170163	0.9578477778766378	0.782295704911523	0.982969865483815	
0.17	0.2	0.6673345953268143	0.5667157066430956	0.7842460836612195	0.738516865626363	0.6895891301431673	0.7716888750108745	0.5827683865553606	0.40972725894981316	0.6090258947979668	
0.2	0.23	0.5605646471708847	0.4794807639858373	0.6587848184216877	0.5221849628546067	0.47624526140396667	0.5576677563853335	0.3133873259077976	0.19119028009624492	0.41309160492968655	
0.23	0.25	0.46006598273254873	0.39804332846798607	0.5406912771734353	0.19164159597846578	0.12177758157089465	0.24465386484937507	0.07807153703464455	0.042899297738915765	0.13443326003499936	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	8.373907695742421	7.367538363202558	9.711933956143412	12.492174705234424	11.492682856972811	13.621827181341088	14.489784710092934	13.705023550922578	15.301397329473469	
0.03	0.05	5.082307192492615	4.471521632574653	5.894380958826195	7.6653700414570185	7.039696030419298	8.380166231753604	8.548132559551087	8.160748585575593	8.918037954425914	
0.05	0.07	2.5106766378673093	2.2089408248743734	2.9118539439933073	3.7162829497101613	3.423530823850922	4.044467077352983	4.274473348416506	4.053310571516941	4.508434723698747	
0.07	0.1	1.5908183814070882	1.3996220929258067	1.8450307159657113	2.305169489431159	2.1304604681824877	2.49666295591928	2.644304250301871	2.484991767340467	2.790109478670279	
0.1	0.12	1.129843354945752	0.994047486600587	1.3103972363615868	1.6017493339097988	1.4856678111997859	1.7255983462554032	1.6557159926709513	1.6535003053638933	1.7200936314135666	
0.12	0.15	0.8598031299264078	0.7564608543668702	0.9972079473133587	1.1745532500846645	1.0963068613954638	1.2533637948393614	1.2262751104524756	1.1966617152550876	1.2821185855690065	
0.15	0.17	0.6854496915730616	0.6030589105526665	0.7949992521996083	0.89534775736165	0.8421351390904829	0.9441484299388638	0.9217228813911238	0.8952310028136523	0.9228640252295255	
0.17	0.2	0.5593474359642295	0.49211364307624805	0.6487439163919076	0.6848746363398893	0.6517899219095863	0.7089336462456728	0.6608066115258981	0.6330540149584385	0.7108490402925879	
0.2	0.23	0.46055915352301086	0.40519406690384346	0.5341771435332823	0.49713292359216216	0.48423380101912883	0.5084596618981515	0.4479273205123701	0.414824993452264	0.46188739283067154	
0.23	0.25	0.36801864288274827	0.32377762079765454	0.42684535131834805	0.23292673904205488	0.1863997236579349	0.26056154360234257	0.13519245840567726	0.1125170209617406	0.17354467834283638	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	7.845955746195895	6.958211090388786	9.003337050106897	11.617504747083899	10.77680561582967	12.541961627215608	13.084184510039142	12.449056172551892	13.596522835751143	
0.03	0.05	4.748396801703114	4.211114444023478	5.4488757370265635	7.081799973579693	6.561296483236882	7.6589342083403364	8.101464347854547	7.730293245832438	8.468612283779	
0.05	0.07	2.331788108271503	2.0679388057216292	2.6757829370417174	3.4437999131561816	3.1952777804508266	3.7167672828622456	3.868387693125893	3.725484433481312	4.029786047304757	
0.07	0.1	1.4670477484622824	1.3010369065676917	1.6834891485247787	2.1250494798097663	1.9774224764488448	2.2838934857407645	2.3607267562540857	2.2609893741649696	2.5089899535537032	
0.1	0.12	1.03263953429511	0.9157826463375075	1.1849964748475432	1.446327288019355	1.3532111341793356	1.5420313563157153	1.528123413029413	1.4774317889846145	1.544947293064083	
0.12	0.15	0.7788121236438372	0.6906736049299462	0.8937286040517043	1.0663899853196643	1.0014652755824007	1.1306822086478763	1.0380741531826643	0.9729735765119826	1.0540541042870588	
0.15	0.17	0.6107721595028267	0.5416441307782853	0.7009051414449551	0.7991336316986054	0.7561716940153826	0.8377360294295091	0.7599916827299384	0.7095835465305503	0.7751563194108244	
0.17	0.2	0.494013838592329	0.43809519248683887	0.5669258892780441	0.6153225352537555	0.5870453139513985	0.636903511404718	0.5817613056457693	0.5702082933670773	0.6085079401279229	
0.2	0.23	0.40218687040995665	0.3566596931657981	0.4615506121275982	0.4401498573650815	0.43005875720560405	0.4480443417043958	0.37677821828036834	0.3065656912992504	0.39999831039889955	
0.23	0.25	0.31499274074396544	0.2793300717227585	0.36149630668995675	0.2144862629843871	0.18266363152183046	0.23370628432495394	0.15434026600312076	0.13151421904314758	0.17373816197538844	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	7.264984343685147	6.4898413752999975	8.257913011066979	10.787422759009882	10.025396830364304	11.635309889263821	11.942015233193546	11.467168050292432	12.22719057703019	
0.03	0.05	4.320054535530112	3.8591191189194984	4.910496725000301	6.507696734190254	6.036178000683064	7.038419632678548	7.341353288637294	6.99173262986963	7.657963101986333	
0.05	0.07	2.0774960229415567	1.8513715657997039	2.361450406657863	3.0914380052322916	2.8724281654039183	3.33541687897768	3.3437902149146534	3.225693554030632	3.4564817685544496	
0.07	0.1	1.2803667764100615	1.137617848732913	1.456813971490471	1.872150844640873	1.7438060341675041	2.012940706510945	1.846980640381998	1.8232762334627644	1.8625155649764784	
0.1	0.12	0.8842722152568411	0.7832097908844123	1.0099223241611155	1.272050008437173	1.187038032287256	1.3638858024688705	1.2315889547693688	1.18861601911958	1.284098130047528	
0.12	0.15	0.6504627669864764	0.574188136653577	0.7458724737743074	0.9095439359025087	0.8528957549678347	0.9686802393392343	0.8111579350648064	0.762802054628983	0.848729010268255	
0.15	0.17	0.4994195438053735	0.4392146362556227	0.5752293216568743	0.6742031511105396	0.634924358362746	0.7126510621455183	0.6063394495387728	0.5533167712473388	0.6272670434500434	
0.17	0.2	0.39199223893875607	0.3432741485252833	0.4537934776488425	0.4987428859400578	0.4738190353642134	0.5200662715308393	0.43624440335861986	0.37757550329845196	0.4641826236960261	
0.2	0.23	0.30794637328406455	0.2682603699862416	0.35874593975178387	0.3606548547198114	0.3476322397950611	0.3679952886266465	0.2875884058922048	0.23963268537060714	0.30805510524323804	
0.23	0.25	0.23014293731502888	0.19896908202654917	0.2705250165867946	0.18002495992978879	0.16033564413179022	0.18599598926436034	0.11847531467586178	0.09595354908242568	0.14020647833367314	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	6.604675284366477	5.800519682808975	7.621360991968798	9.846971550700442	9.117214820398582	10.638203785251628	10.511645016313656	10.151343022373148	10.983345409009443	
0.03	0.05	3.880852347760704	3.402596267339346	4.487178402964217	5.871854687793378	5.420114534968413	6.36718350569683	6.348513754838394	6.0181723815345185	6.44333978074874	
0.05	0.07	1.8343878137722758	1.6046414937982711	2.1267434895056168	2.747331911711289	2.536836668894357	2.9755188053321238	2.704431328487525	2.551710626200821	2.7495912790598283	
0.07	0.1	1.1079318964095335	0.9668456586105441	1.2881512808897853	1.6199116571190857	1.5001075250098619	1.7459303743798384	1.5376119527230352	1.4715900956335812	1.5488312262769524	
0.1	0.12	0.7484660918282111	0.651382376224939	0.8730060489860839	1.0824146708589513	1.0029577977180324	1.1646808205773047	0.9978087992921495	0.9008650992606424	1.0326206516508567	
0.12	0.15	0.5414333233616896	0.4698763189292837	0.6336265322780036	0.763006989258542	0.7091400264457767	0.8159538546931241	0.6872588359404751	0.6474275779964693	0.6948347595162692	
0.15	0.17	0.4043919454120507	0.34988812928707225	0.4749380377610651	0.5538258792915159	0.5163919750222332	0.5898565500176998	0.4811691853883881	0.4258031537942534	0.5053291267238151	
0.17	0.2	0.30832094426039236	0.26579793395660634	0.3637002818534034	0.39996969318822445	0.3760644388240023	0.41987811013564513	0.3269789828811332	0.28391744754866627	0.3433042716550124	
0.2	0.23	0.2340456155760544	0.20084604247155785	0.27753927086076224	0.28080279261677954	0.2673554379489775	0.28900828586696004	0.23791833961279552	0.21379802236501588	0.24944649198418542	
0.23	0.25	0.1644540514846128	0.14015161882748473	0.19660733495821353	0.14029576612988606	0.13041967538379023	0.14152216736039636	0.10524451841308943	0.08281938074503267	0.11152439952941702	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	6.461009432539976	5.611968450022078	7.550383750588618	9.548650094850176	8.804042031172155	10.339393137978146	10.215403288260106	9.994081649649438	10.406463411731142	
0.03	0.05	3.735662944180025	3.240168997897927	4.372737117090473	5.590738529529128	5.144674214250623	6.067546915549142	5.848615003959821	5.725473129817133	5.911577188727898	
0.05	0.07	1.7298750431736292	1.4977098280606471	2.029153812237323	2.555122234693779	2.3531742380436502	2.7679380646310716	2.5771076559560475	2.491778515073052	2.58194539869739	
0.07	0.1	1.0338381636260372	0.8932734100469677	1.2155689898675686	1.5038638140272194	1.3865126162039303	1.6255744837074906	1.4565745378920465	1.3667096726727612	1.4811162705833836	
0.1	0.12	0.6834174134432637	0.5892029229983294	0.8056044938050142	0.9730537178460678	0.8999182855201318	1.046843667178905	0.9090841378290366	0.8590242470174809	0.9166295224426543	
0.12	0.15	0.4818406953201728	0.4144337698599024	0.569554819545753	0.6762150532382928	0.6252110431744564	0.7260758604035233	0.595686975816701	0.5470431760554056	0.6173089474511032	
0.15	0.17	0.34987506674003316	0.3001660898372213	0.41480300134420756	0.47369519092373247	0.44088651813521906	0.5050881921037014	0.435752160573987	0.3828496201771304	0.435752160573987	
0.17	0.2	0.2571944625209744	0.22000980681669974	0.3059484072060059	0.33066283679611247	0.3107962230262178	0.34732713151764677	0.3071353483430403	0.2868058471491893	0.30721558066415616	
0.2	0.23	0.1846315163104188	0.15736575064056382	0.22055731078511473	0.22259268403957747	0.21087842934612788	0.22959663765897884	0.1957072875025051	0.18803564045685947	0.19770952249484866	
0.23	0.25	0.12088307563799547	0.10244009757220462	0.14535144801774988	0.10456342480980672	0.09782008465795043	0.1054891287159463	0.08323518783142737	0.07508161590710706	0.08979003336740041	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	5.792714739809577	4.949498252274054	6.893017803769461	8.471026862799025	7.754120499607649	9.217595940912584	9.09172435547557	8.698675686341767	9.500711348625334	
0.03	0.05	3.300077025037951	2.8165249756610904	3.931981791276764	4.811477402556835	4.403240135756803	5.234565803730594	5.024290989134091	4.832915422094574	5.170307676303045	
0.05	0.07	1.4855911987082204	1.2657831614477264	1.773470779535967	2.2046056905185183	2.0120193002994373	2.4059325989179556	2.2737857312939527	2.231848149438547	2.3592640766255406	
0.07	0.1	0.8592741987837768	0.7307816977010975	1.027963112171481	1.223592559374728	1.1219396963473676	1.3257650729261734	1.2485936512677946	1.2107043042477503	1.2485936512677946	
0.1	0.12	0.548203805139653	0.4655346735492588	0.6569346833599389	0.772017254825544	0.710692862254211	0.8349639454651222	0.7626486478444131	0.7350586472362083	0.7920856673322848	
0.12	0.15	0.36833095853011255	0.3120790305104976	0.44253510429390197	0.5082085342599747	0.46701329540385195	0.5473676961571095	0.4821597656730423	0.46524854533527105	0.4966707491471475	
0.15	0.17	0.2552238932577355	0.2157003432589454	0.30744033619515254	0.34218142249706185	0.3153291145112171	0.3646799753662333	0.32322468232538865	0.31751315249302225	0.3328041385612169	
0.17	0.2	0.1787140836648386	0.15067920468577278	0.2159211808444243	0.22630557025642398	0.21098733313317553	0.23899975007400442	0.2159091540054883	0.21168117848513648	0.22247363085487884	
0.2	0.23	0.1196540815412235	0.10053339200397546	0.14522389869834387	0.13696130231670278	0.13046853608160636	0.14010689664450254	0.13279032333162358	0.1294633945945109	0.13451548781336203	
0.23	0.25	0.06861064380866183	0.05731112703545225	0.08380236779541	0.060581366729515466	0.055313492137958734	0.06128785245674238	0.06224114569701656	0.0514629540077637	0.0671021736835217	


#############################
# Differential B_gamma FO 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	12.155863521611678	9.899413901751105	14.505087751756156	6.72274647440569	3.89486956382394	8.513432821576052	2.1918769796472266	0.8615453812917133	4.0440954599100225	
0.1	0.15	5.891581931229613	4.827548160525373	7.030248090418787	5.321402721489272	4.636724831265545	5.815265648785123	3.938795924218472	2.9170270814828076	4.673739929441201	
0.15	0.2	3.704542311994777	3.0521328492581086	4.420538124345505	3.97807315602564	3.6140255671547763	4.216433269039853	3.7432942330273877	3.486599369583683	3.9775428747558825	
0.2	0.25	2.649760559114424	2.1947394754105365	3.1619327121046257	3.1138934415062542	2.8382826787150366	3.297580910456119	3.2112249136075355	2.9010954366170916	3.239775450268432	
0.25	0.3	2.0606782366897054	1.7163012130040354	2.459004973213424	2.5639225987803074	2.348365164620137	2.7090694383979423	2.769969995549635	2.658077906281093	2.7718480420067775	
0.3	0.35	1.7028283395784456	1.4270582439708697	2.0320049719608075	2.1943979803704514	2.022602185864958	2.3295168640768127	2.451700905395683	2.3640690219970883	2.572613570017263	
0.35	0.4	1.4906347818557886	1.2585596058217063	1.77880382548149	1.9703593536119028	1.8256184194207559	2.1097634614679537	2.271682799201087	2.1452253604824607	2.3944941749893984	
0.4	0.45	1.3996891804431486	1.1937542221415094	1.6703090325265757	1.8883797435140408	1.7428109835631016	2.035222844988809	2.225055151433549	2.071592027352421	2.335904495189866	
0.45	0.5	1.9005086393377812	1.6386330072865192	2.268012025189035	2.386299204058478	2.2341641156824705	2.5103896157016385	2.650790228495977	2.5477213015307703	2.7680081346736727	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	11.098113024736394	9.391706215503323	13.041480659159943	7.100564826871567	5.0473280458470935	8.469036661759585	2.895948266197061	1.8961907477579742	4.553211670736978	
0.1	0.15	5.35149306493158	4.5542093716811065	6.288627270714367	5.172838728090238	4.681687812296199	5.520229345653169	4.263631501314232	3.3114169603418655	4.629636112157166	
0.15	0.2	3.341438460927832	2.858075708176812	3.9266174015035364	3.7614884168369223	3.491115109753777	3.946359891497467	3.6087085681084425	3.377376517079479	3.7242861783536987	
0.2	0.25	2.3709165968637365	2.038210428291784	2.786158069836492	2.880739621479033	2.681987424084746	3.0189181821371864	2.7748353738927296	2.7133248604072313	2.895988664362122	
0.25	0.3	1.8251519929036868	1.5772847618124748	2.144846866590937	2.335089213040647	2.1830359837455844	2.4422023982603718	2.4009581310806904	2.3095496296451654	2.456058217174684	
0.3	0.35	1.4920749594168656	1.2970492777305112	1.753450726342115	1.9760854564739023	1.8501043487919113	2.089812284722221	2.169912333024771	2.0538381556466643	2.2049003714829616	
0.35	0.4	1.2881325813912419	1.1224392177630989	1.5138117244763847	1.7422073417667268	1.6249268530172873	1.853809436423653	1.9153109487626063	1.8437918350983	1.9458861809709882	
0.4	0.45	1.1908003892850407	1.0376103884726366	1.3994578938479036	1.634234594438722	1.5201350458926812	1.746392978203452	1.8633339714118677	1.7925001190028018	1.9967446610383253	
0.45	0.5	1.5841502366432618	1.3803289476687335	1.861786278308491	2.0287842305850186	1.9118434044470416	2.122809102840611	2.227963847141333	2.168094547558646	2.28861749956621	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	9.304620150096964	8.186349430293712	10.791447648839753	8.15526903690788	7.18683911018761	8.651165727397972	5.572912252513838	4.169952521051592	6.59959160219999	
0.1	0.15	4.393671600494548	3.8656103789567147	5.095774483415259	4.949873506642338	4.766951421621976	5.1009776596584535	4.539573136327394	4.256862683961305	4.813207707422698	
0.15	0.2	2.6979291845383533	2.3736644131503786	3.1290712399691074	3.335076008333537	3.168726471504148	3.461209901704326	3.327586699139551	3.242998283665088	3.3481977465566883	
0.2	0.25	1.8834642988301935	1.657083111528705	2.1844636852728905	2.4536753510712472	2.309207342425393	2.585011759151509	2.596820537760274	2.5221630497635017	2.61688407585538	
0.25	0.3	1.4254502313852786	1.2541178626501857	1.6532567374190792	1.9064948419746022	1.786045405440297	2.0228561157918254	2.0718874053535616	2.0047078198903474	2.116095931533438	
0.3	0.35	1.1463300459549872	1.0085394816437798	1.3295420050914968	1.561468313109997	1.4581299012314177	1.6649634069792731	1.6938475389473975	1.6260648257079189	1.7318759837626125	
0.35	0.4	0.9701092114950152	0.8534967827330514	1.1251635482060158	1.3314364292153005	1.2416834506280212	1.422535619769545	1.4483085348370797	1.3992997470258357	1.542928748012018	
0.4	0.45	0.873014024547783	0.7680648493750636	1.0125638919548192	1.1940833081540314	1.114430059852231	1.2743055058541948	1.3477231458408696	1.2882306006225377	1.4089063305467417	
0.45	0.5	1.0839368011993733	0.9454172931708268	1.2589401163036533	1.3523891602433873	1.2827909444566168	1.4072476419831708	1.4258056971893283	1.3933255581732837	1.4708166081589233	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	8.621702197428945	7.646099252890776	9.89366138517584	7.903717092896481	7.173250336493473	8.26280844920342	5.798035750866915	4.737949391432222	6.638447912286164	
0.1	0.15	4.046391115285402	3.5884999154275024	4.643380716471024	4.659278446487651	4.510210567085847	4.774634064695437	4.405406893909725	4.200069223743434	4.495690813971541	
0.15	0.2	2.4696149718262475	2.190139774340029	2.8339943638432596	3.0992207326160353	2.9534765078824656	3.21378626581978	3.0974270859388624	3.04424877961919	3.176408843003365	
0.2	0.25	1.7103889961496352	1.5168226647148078	1.9627642920733754	2.2404302137446326	2.119156707738502	2.3500026478299323	2.283588831059946	2.2499471310848946	2.283588831059946	
0.25	0.3	1.2828321990628395	1.1376413903636855	1.4721392547885033	1.725741950972353	1.6253377768736803	1.8218827273280125	1.8025642907547996	1.753311417826074	1.826281350993146	
0.3	0.35	1.020207861699034	0.9047333450539994	1.170772363423826	1.3952295194558226	1.3103612920312067	1.4791703665929152	1.5033569909592137	1.449398855256422	1.527629366820594	
0.35	0.4	0.8525077746255761	0.7560065670575503	0.9783367442285511	1.1677635400135709	1.0965394113222267	1.2383220846508767	1.2691279437155638	1.221175913726665	1.2691279437155638	
0.4	0.45	0.7547257355767327	0.6692855811901762	0.866135113411451	1.034627136261867	0.9713150177626323	1.09749627558534	1.1143881702665288	1.0794972082444347	1.1588146002021888	
0.45	0.5	0.9191571098437191	0.804252472138412	1.0642266282627955	1.1486802528853552	1.094551572186761	1.1901008575259828	1.178273982994365	1.1640691927106788	1.1965772794835872	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	7.356594998358177	6.527807733473444	8.386651425118782	7.721772843910585	7.493378695670566	7.8392661850857674	6.588141717440738	5.979886937030242	6.956376685090621	
0.1	0.15	3.3787215328089255	2.9893312246475667	3.8654579657023698	4.166440816588737	3.9841766434097927	4.311765417565238	3.9766321898784414	3.849921938642173	4.104903106978182	
0.15	0.2	2.016414508018008	1.7790561736302553	2.3146655091802244	2.6439296716288823	2.503315353254767	2.7767066513971037	2.686306074304926	2.6462034045170464	2.7233322821811554	
0.2	0.25	1.364567884503759	1.2002517295750204	1.572183691114292	1.8357440175717592	1.7313105481214968	1.9389724647469004	1.8827879417413882	1.8409514263501383	1.8827879417413882	
0.25	0.3	0.998632914717248	0.8753622392125996	1.1553160821952582	1.3690917748534952	1.2847794317479313	1.452464376415503	1.353844370922238	1.3230831872569397	1.3982441203161031	
0.3	0.35	0.7723991571885034	0.6744248548804652	0.8977404295956449	1.0624115826987308	0.9943065308794787	1.1278912994762476	1.1151592099338785	1.0934314986845763	1.1151592099338785	
0.35	0.4	0.6233470912923412	0.5416692741989686	0.7286574393441563	0.8542588531997082	0.7979014406357386	0.9078777596032066	0.8747258804822664	0.8536472647781113	0.8760650062994297	
0.4	0.45	0.5282526624285471	0.4562122094605351	0.6220471188705377	0.7157230713242739	0.6676584736311523	0.7603780180994484	0.7411334915181029	0.7212615258572533	0.7411334915181029	
0.45	0.5	0.5829419953506231	0.49760695628955237	0.6960717100988695	0.7041621742485874	0.6673658285864701	0.7260428741849744	0.676712357788522	0.6681213526886336	0.690854424278877	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	6.298985744266183	5.496340060984913	7.325524805187595	7.185780025235922	6.968900593901582	7.291911931661111	6.437376538935852	6.026274477238543	6.581390058649477	
0.1	0.15	2.831794755531339	2.4656585883395077	3.301718027027377	3.667962008371242	3.469734055875215	3.8338399107151657	3.4621520119678117	3.4393122465428783	3.5362804110230717	
0.15	0.2	1.659508909190541	1.4418193224607723	1.939874543547372	2.2437987738067453	2.103736852632162	2.3701308970207564	2.2319958714779684	2.1082020257814995	2.2319958714779684	
0.2	0.25	1.097958439047437	0.9516430552001477	1.2871038197313427	1.5182933109406087	1.4167233911909927	1.6141139690628588	1.5221786925663041	1.439973257779628	1.5221786925663041	
0.25	0.3	0.7851774212291349	0.6786835159844375	0.9234157814782341	1.0913187685224512	1.0153492293363204	1.1639718136002286	1.092194116214615	1.0270434216037314	1.092194116214615	
0.3	0.35	0.5888936452245619	0.5073047887695618	0.6953307842961584	0.8147029113786138	0.757296323008017	0.8690850253997783	0.7899574197702944	0.7683726170679368	0.7952086265776208	
0.35	0.4	0.457458385691674	0.39249517284373714	0.5427009065540603	0.6319352915126745	0.5864629557335294	0.6747503876181483	0.6156202384602298	0.586164131396609	0.6156202384602298	
0.4	0.45	0.3688520568916156	0.31478740953621687	0.44032403612168475	0.4971463011406815	0.4618971492936414	0.5287332773186156	0.4517327236804835	0.437453686209663	0.4647067013622908	
0.45	0.5	0.3635450946796094	0.3070239968478308	0.43933922722100016	0.43233086032843676	0.40965419553799437	0.4437363233308977	0.4078815899032918	0.3888970111445447	0.4160890229509088	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	5.86088941943965	5.067835402430556	6.885613617433574	7.020316109217184	6.707414090117246	7.215971787727449	6.5102721911406505	6.27279247855021	6.5809167851173775	
0.1	0.15	2.590735038194778	2.2365434268415347	3.0494998969089435	3.4307681159682715	3.21750475987818	3.6142964223064595	3.3399186280687476	3.2621391364368204	3.3485704821670863	
0.15	0.2	1.487512186291334	1.2820593571044845	1.7542494485006017	2.0424063979089357	1.9021967509176951	2.1718680656265885	1.9989503907418174	1.9379032582804705	2.050489309357363	
0.2	0.25	0.9675673996097324	0.8323370516378384	1.143606955343161	1.343080862193359	1.2458914246527426	1.4363366432711084	1.289653540656376	1.206324671109845	1.289653540656376	
0.25	0.3	0.6738820653290453	0.5784285544873055	0.7985268172360385	0.9364055353683477	0.8675093544468728	1.0025094827987977	0.9224699672786034	0.8655539431478647	0.9224699672786034	
0.3	0.35	0.4887080456326255	0.4182969399037805	0.5810105338793318	0.6800641845516191	0.6298969923833081	0.727645792004444	0.6470604575121253	0.6348271332600988	0.6568591074323644	
0.35	0.4	0.36625705106427525	0.312451457784693	0.4370807785881561	0.5014250718588318	0.4643104739944013	0.5355426648751509	0.45257401035567035	0.4318098901414818	0.4596283282297539	
0.4	0.45	0.2783520526031652	0.23644116643266358	0.3338970659571225	0.3688761406015843	0.3429074923552051	0.3915682879007255	0.3518420256826815	0.3342286940900835	0.3518420256826815	
0.45	0.5	0.24434312009471557	0.20575165781325194	0.29609398273235477	0.28576488873528966	0.27061584725092136	0.29255316138474374	0.2671187101014918	0.25808409325604154	0.27030504067566097	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	4.925101272974321	4.19543878365408	5.8812070889539	6.180919923243857	5.801359012245252	6.469790712395669	5.911630446506802	5.779829403865708	5.99878423779132	
0.1	0.15	2.1158720140441503	1.800064710379064	2.530394887513477	2.8766594629780173	2.6624581249984254	3.0741156866517763	2.8025726277245093	2.7160664348122037	2.803306994774561	
0.15	0.2	1.1833400467210347	1.0054451612593414	1.4173934695781392	1.6409549353355937	1.5119569426248545	1.7647110416911183	1.6707028690149084	1.6381898454031034	1.701856388024568	
0.2	0.25	0.7481668976197927	0.6347114252642573	0.8976334826212743	1.0612510201573575	0.9732247996735833	1.1483781444883345	1.0642522504987206	1.0411230733537404	1.0710314257274036	
0.25	0.3	0.49721410209893474	0.4210413571123618	0.5979025229788016	0.6888841702728554	0.6341850919517193	0.742539237308401	0.6489171962597621	0.6386771321028415	0.6689601147795148	
0.3	0.35	0.3471465203981343	0.29328235370328604	0.41848015973338615	0.4812384961133044	0.441664960598647	0.5194076576431933	0.4557725289564609	0.4486441774476506	0.4661852718786578	
0.35	0.4	0.23822218245422414	0.20068839081808384	0.2881035508612061	0.3232802747530054	0.2980149103899669	0.34596448015655995	0.3021981840419491	0.29431020507341077	0.3088674902841378	
0.4	0.45	0.16636738342016755	0.13950609633458508	0.2022677439734771	0.21579751286284668	0.19973407609341698	0.2292754456660216	0.2039780262588305	0.19656240751961157	0.20659508012645958	
0.45	0.5	0.11671227295890535	0.0970264477879398	0.14329290046960513	0.13231437735690924	0.12559887451501228	0.13504999461432424	0.12526451444787984	0.12033052758740945	0.1271270221912179	


#############################
# Differential C FO 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.3734347915739886	1.8807810870104327	2.8320607335121304	3.2152088954381854	2.8400065117670534	3.470596318809962	3.5955259179930574	3.3201917480616485	3.5955259179930574	
0.1	0.2	2.1060660857746583	1.6715035419955353	2.513043669698989	2.9456667555701608	2.593129316378218	3.2112863811382018	3.239115375563929	3.0729906550819805	3.4017622713392255	
0.2	0.3	1.1552032461293626	0.9190734823089406	1.3784405777156639	1.5966678357197874	1.4078583835673435	1.7350604037160984	1.7942097165627715	1.6830683708124872	1.9447448121792301	
0.3	0.4	0.8324538036769004	0.6640991009423619	0.9933285368861897	1.1015333728983903	0.9774124239426943	1.1813853369922023	1.135228744928273	1.0996517529171606	1.2372931180406486	
0.4	0.5	0.7252661012006411	0.5803704162100642	0.8654268605505719	0.8493112468388764	0.7628333529132861	0.9024868739201012	0.8321659058048435	0.7327862430983378	0.9120206343175917	
0.5	0.6	0.7593011567388219	0.6094690450042926	0.9060496239304167	0.5934726029231918	0.49038904957979873	0.6684255531953006	0.5521468492508532	0.5063701295604704	0.6657111214909287	
0.6	0.7	0.6130864465018567	0.4925806376259478	0.7315788195337407	0.7241396643522402	0.6503844341920202	0.7713253316694948	0.672867188056654	0.5739672998415631	0.691625481009803	
0.7	0.8	0.2627376532217983	0.21122273460923466	0.31351741670272615	0.6056289990466713	0.5137484836943369	0.739962376845329	0.736222424749593	0.6785580028079742	0.8064052735326833	
0.8	0.9	0.0	0.0	0.0	0.10247484197831054	0.07617804176127228	0.14595074792379537	0.1469187231166604	0.1283554399033607	0.16970605623110308	
0.9	1.0	0.0	0.0	0.0	0.01403446825604022	0.010433567560447223	0.020043789202763004	0.008836929518100283	0.005096084154392626	0.010303972522738895	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.19790738355569	1.814884408117828	2.582727498935853	2.994233441091345	2.718944647491213	3.1931583020629986	3.090268645432484	2.9772880468990146	3.1894971082152113	
0.1	0.2	1.9450194031184742	1.6086815946473907	2.285569861283488	2.7321940309171446	2.4741920415911145	2.939732173590582	2.9223144386188	2.8273701979983046	3.1553599586123866	
0.2	0.3	1.0634887035151963	0.8819281134109486	1.2496969070779314	1.4785335779285156	1.3411682827184945	1.586204046191041	1.6451793810469055	1.535250596504209	1.7195213634656155	
0.3	0.4	0.7621041599466798	0.6337911011665733	0.8955530894209554	1.0226514143353864	0.9318063593876798	1.0856768182209078	1.0710943706958342	0.9954104392126307	1.0710943706958342	
0.4	0.5	0.6596663210528777	0.5504109500954739	0.775182535290291	0.7917130859363405	0.7286345077050125	0.8319917176289064	0.741569845646099	0.6979638592094011	0.7662192735726772	
0.5	0.6	0.6852180881466364	0.5736570519226505	0.8052179948223085	0.57922333462226	0.5060089058871665	0.6344928744008526	0.647704241930744	0.6107447140105347	0.6970967508837669	
0.6	0.7	0.5501450755285381	0.4611009538910813	0.6464964998890758	0.6749638643458659	0.6213039085714738	0.7107125435949778	0.5575005252499745	0.48979411258067485	0.6074514074622414	
0.7	0.8	0.23413216210179574	0.19637935456373204	0.27513964381278116	0.5374513760778656	0.4629733181116527	0.6419224422437625	0.5974325330277783	0.5494229265822044	0.6101643189219473	
0.8	0.9	0.0	0.0	0.0	0.08687632993154086	0.06596264337315838	0.11999011447910386	0.11444675854017514	0.09867821023901886	0.12263257558689467	
0.9	1.0	0.0	0.0	0.0	0.011750817078675431	0.008922197353561518	0.016229384438446723	0.008936941121191573	0.007028437924109568	0.009425302353507907	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	2.0271377842821896	1.7835196617882432	2.3510414173721945	2.820174285834524	2.6244328602218943	3.022997150354291	2.919111178886963	2.854997385395522	2.946442049732976	
0.1	0.2	1.7810375292449248	1.5669947698992355	2.065619385954	2.5759029985660225	2.3816023988727975	2.7882508308529483	2.9748686031999454	2.8137484216904545	3.1464259475684995	
0.2	0.3	0.9614926875813912	0.8459386635821441	1.1151295973588078	1.3808177597138396	1.2781026840322658	1.492125562286302	1.5496601178960723	1.48040177988225	1.6381576482679974	
0.3	0.4	0.6800908737740485	0.5983566703811172	0.7887618667432044	0.9515106995893188	0.8846020759761438	1.0214688954833804	1.048444019189452	1.0081193256928762	1.101166169405946	
0.4	0.5	0.5813013923643808	0.5114362127971128	0.6741933483609991	0.7539106696037158	0.7101473608016363	0.793202102122386	0.7797471030164587	0.7615927723261067	0.794598875227101	
0.5	0.6	0.5968354017093297	0.5251024769628616	0.6922110142444701	0.5960489980749913	0.564085988752223	0.6119656436165161	0.5651688725079774	0.5362153918912194	0.5857911829127891	
0.6	0.7	0.4779315708873862	0.4204877259150992	0.5543093562265684	0.6278583074444848	0.5899838518313769	0.6630606034620621	0.6167672095809049	0.5949245624903852	0.6167672095809049	
0.7	0.8	0.20289677671495457	0.17851072622329708	0.235320369205659	0.46103794353074706	0.40101882333778	0.5431284050306657	0.5866470637663682	0.5355069832091796	0.6394282178100961	
0.8	0.9	0.0	0.0	0.0	0.06747381946964168	0.05222497693719207	0.09077367232124842	0.11336133076904546	0.09482457775851179	0.1381068800915916	
0.9	1.0	0.0	0.0	0.0	0.0091005446900363	0.00704445333480145	0.012241721926753713	0.010762788960535506	0.009808237698486362	0.011004609371264455	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.9017794809912492	1.6866000396444454	2.182315540659989	2.6273519049358427	2.4639600028722097	2.791460187860267	2.713927858002845	2.6668919082311056	2.7678363450526273	
0.1	0.2	1.6654027561030995	1.4769662343921321	1.9110741492850967	2.3934127870427098	2.230424650516025	2.5666986758488908	2.6167611372538424	2.525093923854226	2.7255141879466303	
0.2	0.3	0.8963158402801384	0.7948966348544837	1.0285408996637744	1.2870367786825012	1.1994277810267187	1.3801856757839908	1.4073984337098526	1.356954098057535	1.4658924618446432	
0.3	0.4	0.6312616523412516	0.5598311318261041	0.7243900510159856	0.8815797072239325	0.825219109734419	0.9392459280679872	0.9505205426209296	0.9231607307213938	0.9614448992652949	
0.4	0.5	0.5352734667584476	0.4747025616918668	0.6142443040073031	0.6902973547047467	0.6546373096982615	0.7212218782932759	0.6957213953038177	0.6828966410071998	0.6957213953038177	
0.5	0.6	0.5458942487367363	0.4841186938777386	0.6264368228509878	0.563457818103041	0.5413589107031811	0.5758707859447647	0.5758685649696117	0.5546758593422142	0.5850318129459324	
0.6	0.7	0.43393946025568275	0.3848309926833965	0.4979676222128575	0.5736199768946604	0.5418069536892377	0.6029713354479044	0.5853578597972809	0.5756160630749897	0.5853578597972809	
0.7	0.8	0.18431703853271222	0.16345788892300633	0.21151351463047247	0.41066911303862164	0.36147485261416024	0.4760959437028102	0.48673492273527147	0.4541789845713186	0.5238242570958986	
0.8	0.9	0.0	0.0	0.0	0.058414703329472205	0.045938559424010574	0.07693196288940607	0.09407599709908336	0.08072448561025115	0.10926192878370182	
0.9	1.0	0.0	0.0	0.0	0.0075820455615261675	0.00596274824931102	0.009985364215288561	0.008513414923554553	0.007694039278587873	0.008679692361542592	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.7707816496896227	1.5818465153018877	2.0128004832676867	2.474685841774134	2.320136530588459	2.636243828171711	2.522321013190785	2.478648192964379	2.5782067384788694	
0.1	0.2	1.5372808237083686	1.3732584669154588	1.7473876031614133	2.220753556103728	2.072011746697519	2.382109231172479	2.3214058816438614	2.2680595187464982	2.326246292057944	
0.2	0.3	0.8131877577662123	0.7264221990618733	0.9243318205477946	1.1804637006184104	1.1007072135554414	1.2673598320261548	1.2529913623114703	1.21901482014677	1.2529913623114703	
0.3	0.4	0.5637256954694317	0.5025242612113161	0.6407751751135023	0.8029838577981363	0.7507948822703973	0.8587238804322993	0.7972931622385494	0.7509291298199237	0.8194913184514286	
0.4	0.5	0.4689994013763305	0.41691357568927234	0.53335644301644	0.6246726270884403	0.5900728318020512	0.6582796631593459	0.6062601854886656	0.5178546962280859	0.6147403659228791	
0.5	0.6	0.46786344674483815	0.4146174395796004	0.5340240913652191	0.5214240672096734	0.5073075305899953	0.5263118208528502	0.5009234802988592	0.4592199350664922	0.5065367795657358	
0.6	0.7	0.3697529506057224	0.32726022279817163	0.42266415921392164	0.5035025420767405	0.4739509792188448	0.5332955932765194	0.4834577148324477	0.46669570057375975	0.5001843708954169	
0.7	0.8	0.15643573268067254	0.13833699732336496	0.17900464062382762	0.3412766637589391	0.30206027024242826	0.39173921315696625	0.395037321252843	0.3729666879628992	0.4197418752324559	
0.8	0.9	0.0	0.0	0.0	0.044453645045549946	0.03500526445916615	0.0580389725843081	0.04572771928732342	0.03943239673867526	0.05183934083708001	
0.9	1.0	0.0	0.0	0.0	0.005901479712129003	0.0046347951129029775	0.007729369215628914	0.003688495834884288	0.0029806890087785355	0.004324660651466439	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.6192723891888843	1.423007947421889	1.867159471337974	2.2810935935572467	2.1302164244196207	2.4354944032115333	2.377698738548176	2.271283062493086	2.377698738548176	
0.1	0.2	1.3933911972006237	1.2233417208631872	1.6085154460903062	2.0285093116450055	1.8846815902949985	2.1807344124558408	2.1378534538625904	2.060905050961982	2.150250008311557	
0.2	0.3	0.7285302379640904	0.638664538963113	0.8425030994962893	1.0653393009301957	0.9886091039228249	1.1465717198073055	1.0180746406857055	0.9772798430300411	1.0549688165979598	
0.3	0.4	0.499117344961479	0.43677692406786367	0.5784120688865049	0.7166604601871808	0.6664961471391997	0.7684283225260358	0.6805597928894718	0.6007593404343518	0.6987056942628423	
0.4	0.5	0.4075940066728229	0.35587089537424776	0.4736265226250932	0.550668560233286	0.5168445759066203	0.5821550786855771	0.5078148347331832	0.46057329857032997	0.5227526996909602	
0.5	0.6	0.398122373152607	0.34671372799832895	0.4640136335285634	0.4659351870872005	0.44842497302222534	0.47590112472384244	0.38487960297248486	0.36147180370506604	0.40935265757197115	
0.6	0.7	0.31274780870108615	0.2720516559657504	0.36499787231631087	0.43334567415219427	0.40430256454704644	0.4615015157747618	0.400784576869824	0.3680337620557359	0.40299222121347433	
0.7	0.8	0.13073797990786806	0.11363477017757331	0.15272237838218022	0.28318888740266956	0.2486938609872283	0.3273387542251033	0.29064288923800674	0.280048514963579	0.30440201333191064	
0.8	0.9	0.0	0.0	0.0	0.03392652761699641	0.026437482146376957	0.04482636711177122	0.022338016427907056	0.018173936622337038	0.027339845453849747	
0.9	1.0	0.0	0.0	0.0	0.004379117988525263	0.0034063959088941635	0.005798017035248062	0.003899381973137796	0.003066911144721338	0.005054847267670221	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.586916922255936	1.3791505806926927	1.8532772122774197	2.2195974739497784	2.064889109923093	2.373501403336856	2.2390398814810775	2.156637529063606	2.2390398814810775	
0.1	0.2	1.3603456284408237	1.1813670001912615	1.5900555372527454	1.9611203969416888	1.8151156534141266	2.1118950501127705	1.9809255658425626	1.9386472430670838	2.0295554482227325	
0.2	0.3	0.7016235237356641	0.6085781774459974	0.8212599171594308	1.0200405359864615	0.9428139887156417	1.1000800021791868	0.988199490333985	0.9539782074700959	0.9971463300985923	
0.3	0.4	0.4709575578677767	0.407914669611373	0.5521889767418697	0.6770961207111572	0.6267762244872791	0.7282326110601335	0.6286517044098819	0.5893772040693179	0.6439884389140932	
0.4	0.5	0.37973074943860885	0.32833180465859046	0.4461235469890924	0.5161654568686389	0.4815423654933648	0.548546540148541	0.4389779616786896	0.3861263536454843	0.4559335570503344	
0.5	0.6	0.36417931244529694	0.31417467233210117	0.4289793674639275	0.43456232740922074	0.4143861785058339	0.4465225482281381	0.36950163550142523	0.3380388099464656	0.39023239977084107	
0.6	0.7	0.2839435845154745	0.2447197678435536	0.3348405693257696	0.39164731575614653	0.36387295885284787	0.4181935662791621	0.33790760056429886	0.30732802394052133	0.3455854059633953	
0.7	0.8	0.1172928716465167	0.10101556785231246	0.13843539437691954	0.24851852481237885	0.21784262408778812	0.2873262638406882	0.23917566598617768	0.2330912185523047	0.24935114846806317	
0.8	0.9	0.0	0.0	0.0	0.028330616009418965	0.02201222037954769	0.03752245354160538	0.023563625234822028	0.018885673789218297	0.030475365520575743	
0.9	1.0	0.0	0.0	0.0	0.0028375269647616776	0.0021988829846068566	0.0037645363382058333	0.0028005796074805412	0.002173583780492558	0.003711511220222808	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.4456976567338324	1.2357903470333103	1.7194505678679841	1.9868288841269137	1.8361862758297152	2.1326162580697052	1.9429563484483876	1.8352610232349873	1.9429563484483876	
0.1	0.2	1.2147284460396857	1.0378193002995157	1.4457400964039768	1.742366218558811	1.5999030332159168	1.8874548767046881	1.7516190044331283	1.696134243040341	1.7549225898357106	
0.2	0.3	0.6182766344188668	0.5275704458761667	0.736663523568053	0.8837437905064178	0.8106588637950625	0.9572349806346195	0.8399937192376608	0.7947900027803948	0.8468964395487283	
0.3	0.4	0.4072212703568092	0.34723025297009935	0.48571241113125585	0.5824633430011463	0.5348250183076778	0.6303802718652064	0.5453391901823021	0.5192164672180639	0.5548966291314953	
0.4	0.5	0.31836152148467395	0.2709976652925943	0.3804747810306446	0.42798989560226575	0.396375915682603	0.4579506376165924	0.3855411789061548	0.3728465755460466	0.3981184964296644	
0.5	0.6	0.2967546062236497	0.2521513413633195	0.35538097919994815	0.3658627317692201	0.3439922748010231	0.3815464560905184	0.32288178467947837	0.2981337700259507	0.3336811441650982	
0.6	0.7	0.22544269334437578	0.19134383420961415	0.27034512224624674	0.31345305948251423	0.2884911216050454	0.3373945385998529	0.28716486609049013	0.27610304640469	0.28879170835679535	
0.7	0.8	0.0922552771644807	0.0782540105713853	0.11069848437237728	0.18822200633547864	0.16450161265539623	0.21812048836979844	0.18578302660664936	0.16817312496881642	0.2049258792726502	
0.8	0.9	0.0	0.0	0.0	0.020075340057850107	0.015434644270253905	0.02686223718985071	0.020015906000630346	0.015402770517430222	0.02672631589209121	
0.9	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	


#############################
# Differential tau_gamma FO+PC 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	1.2984318766877063	1.1139224634018912	1.3860314142196686	
0.1	0.2	3.7457857418642235	3.0696803734283513	4.46974767788478	4.157754404916168	3.755540072160241	4.421328276584758	3.6001949540258438	3.435717558814808	3.7465925436632976	
0.2	0.3	1.6056609842723677	1.3293290885081612	1.916026471256179	2.0239760553481867	1.8408560694015252	2.147512613848683	1.8727693841043092	1.8048224894453473	1.9631662250998918	
0.3	0.4	0.9214674298503339	0.7695925798225736	1.0995894414227336	1.2216352602680551	1.1202170355801928	1.309305450227946	1.19850121639944	1.1313243035491576	1.2372773624177558	
0.4	0.5	0.626147025603039	0.5271706284542539	0.7471944326980956	0.850309092123046	0.783767187216692	0.9183428533150002	0.8736825689132789	0.8123229215115625	0.9176268132027657	
0.5	0.6	0.4607172291825838	0.3910158943077587	0.5497909817268756	0.6379778240247546	0.5858129165475646	0.6933618355417508	0.6575433674044987	0.6319883210968464	0.709242973879423	
0.6	0.7	0.35351348315374187	0.3025783143886055	0.4218653719273801	0.49305581477053445	0.45220708331570064	0.5368816006429776	0.5158134509266786	0.489752089202009	0.5261837920340634	
0.7	0.8	0.27743659824314176	0.23920892427587556	0.3310826822649841	0.3880845177900167	0.35562860462743906	0.42314387781359464	0.4006935091939453	0.38070320828023485	0.4426294961449469	
0.8	0.9	0.21867360542004854	0.18854220198871674	0.2609582681919838	0.3037686377164913	0.27880077941960996	0.33037074393595073	0.3004452489026536	0.29096852983719484	0.32205145962248277	
0.9	1.0	0.17263312548395576	0.14884470538285177	0.20601733524350027	0.22888815729336176	0.21195586310498954	0.24531136330804765	0.2179757614843326	0.21149230316269285	0.23194382181546933	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	1.1568266765963429	0.9824636497344229	1.2652532209024594	
0.1	0.2	3.582758069274985	3.050449054345682	4.210184886016951	4.167155195725378	3.8500467748809424	4.383370327382098	3.519975657902683	3.3630733963060275	3.519975657902683	
0.2	0.3	1.3330582212228164	1.1466380917790904	1.5665472370801456	1.742979030533556	1.6209193651894387	1.8353896307296402	1.6220292794133442	1.5616934121608694	1.6893344643587902	
0.3	0.4	0.7729770937294708	0.6703053173535334	0.9083851657206512	1.0516220494543491	0.9796919306823195	1.1210781670814265	1.0991012420828457	1.0473134448982002	1.1605783808453611	
0.4	0.5	0.5232560254248857	0.4559502948959051	0.6149278397559512	0.7282258257111696	0.6755692245250812	0.7815277749194655	0.7303837090893313	0.6941016320589191	0.7386153384463116	
0.5	0.6	0.38202976753752643	0.3328839594528915	0.4489703187662779	0.5396280113668056	0.4993713240366891	0.5813847090040604	0.5592980870379712	0.5408817191997127	0.6031351566625279	
0.6	0.7	0.2911780380440598	0.25371795441973677	0.34220259376367856	0.41315106981430577	0.38198886214714406	0.44575108598674773	0.4309173922944932	0.4079605197027248	0.44547553101230686	
0.7	0.8	0.22674586022759918	0.19757297168873977	0.26648339449456604	0.32131533303138765	0.29715683907703033	0.34651847066869357	0.33041371941957554	0.31349638661783064	0.33894348187959916	
0.8	0.9	0.17771889688490428	0.15485227747888838	0.20886716237113423	0.2500681114044014	0.23151032517458722	0.2692280347398439	0.24560501684784372	0.22596938941852918	0.24560501684784372	
0.9	1.0	0.13929845036078436	0.12137519037661629	0.16371304607453996	0.18529925877546688	0.17334624966675002	0.1962053950992311	0.15695556266410854	0.15097469314863013	0.16533026761118544	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.5569111948247809	0.48997973093783076	0.6459014808358042	0.6712816652022587	0.6408124938277516	0.6916988642514895	1.7019583120956885	1.6543152872891371	1.714272202558377	
0.1	0.2	2.536529683072811	2.231666832068568	2.941873525147567	3.269359652569995	3.0828502812950638	3.43392191948685	2.7516507025958545	2.6714094979700143	2.79260299278429	
0.2	0.3	0.9898214077920656	0.8708491726415744	1.1480091585389773	1.356229950408547	1.2652234127610553	1.4482983980848507	1.3359123980460947	1.2740265876202579	1.3832141308855668	
0.3	0.4	0.5719801769027141	0.5032270547387683	0.6633972418625094	0.7979713559717384	0.7421469472309795	0.8561279788882095	0.7977537045498408	0.7675002167842568	0.8007382622871452	
0.4	0.5	0.3831680872479917	0.3371083133909586	0.44441211033115724	0.5402692229851448	0.5015912772050739	0.5811776531900453	0.55118700568104	0.528077930462156	0.577158821622179	
0.5	0.6	0.2753028670469856	0.24220802287811155	0.31930845600088115	0.3862572726892461	0.3588960766590169	0.4149959117328918	0.3963016835224908	0.38345545101649864	0.4020733850739034	
0.6	0.7	0.20499664807658552	0.18035269665860654	0.2377656091660343	0.28715311090688134	0.26693777194827417	0.30830030547590875	0.31358217062558913	0.29417017961915176	0.3219059207262899	
0.7	0.8	0.15563731375715528	0.13639638860777256	0.180518726082403	0.21693775184011307	0.20178187381661297	0.2327061379704635	0.20848432187524	0.20338294938643625	0.2119470951620369	
0.8	0.9	0.11797057396995941	0.10269854988880733	0.13733041317909994	0.1591844563448085	0.14890283423432615	0.16928824927400582	0.15674285102172503	0.1499844763333551	0.16070681499379014	
0.9	1.0	0.08879315742995596	0.07674850086280403	0.1042942996380253	0.11147238454384321	0.10528708907399194	0.11656839618563043	0.10268375097232264	0.09248058297089319	0.10268375097232264	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.9276568198288518	0.8226829419167423	1.0645196611696937	1.1416722182352599	1.0916954693417054	1.1776404705479602	1.5970158034919817	1.5692834863076122	1.6057574058275843	
0.1	0.2	2.0306740780670136	1.8008701536187446	2.3302928299147307	2.678031387521452	2.5303621158284497	2.8135713183410784	2.541132872303359	2.4779026359196674	2.5752432501867477	
0.2	0.3	0.8353509447613715	0.740807616635714	0.9586206319446499	1.1536458781666203	1.0818037968658871	1.2258650107870988	1.1704873676726746	1.1369772959329505	1.1996119257416848	
0.3	0.4	0.4857102435876542	0.4307339017896113	0.5573926625167779	0.6817187484950329	0.6376832628797692	0.727054280086214	0.6993501722043232	0.6785274152451763	0.7159172448825385	
0.4	0.5	0.3234921749909613	0.2868741880515867	0.37123863865415063	0.45463736138579275	0.42512919535619614	0.48510200239034246	0.4782656742234618	0.4618743906103413	0.4943183706839764	
0.5	0.6	0.2312031953102186	0.2050283102962055	0.2653342810025518	0.32322022825396346	0.3024932991469564	0.3444478447608994	0.3369124861837128	0.32725846794218527	0.3522791952571621	
0.6	0.7	0.17131591507227475	0.1513477559064491	0.19660624707560634	0.24057897912833567	0.22497527626911076	0.2566780515063972	0.2451491660949679	0.23402288489975814	0.24705110081538184	
0.7	0.8	0.12839244388557677	0.11275694259768355	0.14797464838381513	0.17774140405531402	0.16657538969163257	0.1890262628985852	0.17669591782349234	0.1739102412404487	0.1793459629092671	
0.8	0.9	0.09700102959849087	0.08466880456849851	0.11263724411967206	0.13074933172946793	0.12270467399318831	0.13848665844901673	0.13340450683196942	0.12967077870409752	0.13660106063940544	
0.9	1.0	0.0722891528935693	0.06268823718359383	0.08462053593244212	0.08953879735112426	0.08506514171769392	0.09286089947828001	0.0743988429928842	0.06352990327652998	0.07974777813346125	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.0735810529010728	0.9513130114222202	1.2259759723143118	1.4095838492774966	1.334351081161941	1.480810582300789	1.7624302775748926	1.7314648870291096	1.8086457802742926	
0.1	0.2	1.4751475256332822	1.3022634291930826	1.692142223511674	2.0242456830789197	1.9032285961120676	2.1476113860206536	1.9144945339484842	1.86538566728353	1.9431993284478473	
0.2	0.3	0.615149535317767	0.5398080690077283	0.7107191398237109	0.8630227714261409	0.8071888404391947	0.9201302166426509	0.8424210371644981	0.8209956084087062	0.8455071563173113	
0.3	0.4	0.3506755155038314	0.3060823251199994	0.40775071019893394	0.49368601361660647	0.46017301404824784	0.5270365442676898	0.4978842812425223	0.48085721671535286	0.5071204097617275	
0.4	0.5	0.2275208737472921	0.19758636447486697	0.2661496743571304	0.31856296385461935	0.2963981358535904	0.34043392307854925	0.31786948783010793	0.30609577340442756	0.31944583686729594	
0.5	0.6	0.15760039207479484	0.13618999265563286	0.18544662478905946	0.21846725678603815	0.20301687429757917	0.2334649527782269	0.2047909352264236	0.18770502888054943	0.2047909352264236	
0.6	0.7	0.11200593706596688	0.09630425927016886	0.13258795952736235	0.1529815080149716	0.14231459376483857	0.16293541350703739	0.14333133400678147	0.11673614596056871	0.14333133400678147	
0.7	0.8	0.0811828977145325	0.0694592150681805	0.09666681438536462	0.10907459239572337	0.10144568897593442	0.11597095144395334	0.09492079502497527	0.08279852100945402	0.0972435789712495	
0.8	0.9	0.058735354865571236	0.050006278061832304	0.07036293126985245	0.07487075265570843	0.07009597381631623	0.07861783159300842	0.06061868532920346	0.05173014646211096	0.06306823987291663	
0.9	1.0	0.04155321595350032	0.035175035792027215	0.05011247432608018	0.04704266519165356	0.0449671045749327	0.04766573079963954	0.035165633457125055	0.030371034216157722	0.036617333933450506	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.9091062510437392	0.7925339268232652	1.0584293153942714	1.2382367721087697	1.1616120532120242	1.3084423291447567	1.525599983110728	1.4786995349279513	1.5357660789962717	
0.1	0.2	1.2198351109687529	1.0603887252792519	1.4250132350255778	1.7156474773685846	1.5980340723827475	1.8303546989235175	1.6150379537821429	1.544139427841387	1.6221417217920469	
0.2	0.3	0.4868898243475271	0.42120338680973435	0.572044971624115	0.6907151968839165	0.6408044076991898	0.7400248284052512	0.6385399300766822	0.6147898923807645	0.6388474842159687	
0.3	0.4	0.26711941312822884	0.2300378820342647	0.3155142562136909	0.3800370349478327	0.3515636003862032	0.4082733754817395	0.35337990441600525	0.33290423926511375	0.35337990441600525	
0.4	0.5	0.1659551328455614	0.14230871432482772	0.19700500805843973	0.23203049447380872	0.21483673953863083	0.24853685297029454	0.20183557668612828	0.1916756617844027	0.2089737330110937	
0.5	0.6	0.11057978863865411	0.09441826153355151	0.13193817789227724	0.15299354999592624	0.14161666224257216	0.16372792621631532	0.13249728401540167	0.12175125926684575	0.1334666611271359	
0.6	0.7	0.07526037816172443	0.06397295596531219	0.09025536237662077	0.1020336103165505	0.09461263512594129	0.108648273550259	0.08317424594302375	0.08037576610570232	0.08807717081708484	
0.7	0.8	0.05200861104501447	0.04400011524416584	0.06271388888311835	0.06825796772548336	0.06348322168118903	0.07220698117322664	0.05762549080757571	0.0523501758530947	0.058400339504953214	
0.8	0.9	0.035534372465345056	0.029924596604554623	0.0430837562221932	0.04454348129679694	0.0416652465294997	0.04666241506378893	0.03380287838458222	0.03107986209947191	0.03595132840085126	
0.9	1.0	0.023444624642474664	0.019639949234515595	0.028599814838338844	0.025243800812784507	0.024318109274226434	0.025553848968527408	0.017876475038424995	0.015629501702830215	0.019075380658686917	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	1.0251931902030818	0.8857261473804181	1.205631543580739	1.4325440520985324	1.3316611298883108	1.529635703669786	1.491684722883393	1.4622279808221808	1.5345370051358986	
0.1	0.2	0.9685600430062709	0.8347663872042312	1.1422636189325965	1.3755648759056454	1.2733195141733906	1.4766394485174357	1.4655260083994053	1.4062875165222957	1.4666175512391058	
0.2	0.3	0.3908868062555964	0.3356100579626849	0.46303876517676684	0.555681071872636	0.5130148143286305	0.5976417739719551	0.5562159220883811	0.5458045314229656	0.5602993014273101	
0.3	0.4	0.20936067296071686	0.17909390582150117	0.24909707180261934	0.29343314949571747	0.2710900869389265	0.3154306819332742	0.28258416438944917	0.2728377717211699	0.2862785849543472	
0.4	0.5	0.12643608872981119	0.10778063387887647	0.1510246939377385	0.17595251418280528	0.1623849858029389	0.18884039693143864	0.161609841192155	0.14829621128090342	0.16388379066986114	
0.5	0.6	0.07986306117932357	0.06783044027099	0.09579904105963602	0.10875973957787481	0.10061825475912319	0.11609350957424207	0.09686838800596108	0.093988134103767	0.10033851506931105	
0.6	0.7	0.05232432484256526	0.04427225470067813	0.06304124594351598	0.06920217750671218	0.06427175512236141	0.07352306309311403	0.060393756856605876	0.059904395164745355	0.06428709240849499	
0.7	0.8	0.034106099208518786	0.02873625941694419	0.04129147308482281	0.04354915886200411	0.040610648795520475	0.04579153715727752	0.03806556160510315	0.03667609452228413	0.03833783160837222	
0.8	0.9	0.022037457804853895	0.018496901134493756	0.02680412317397176	0.02687285850360483	0.025197679089766254	0.027988322205636573	0.023179808307015423	0.023179808307015423	0.0247556767249756	
0.9	1.0	0.013632698319902712	0.011385529958934857	0.016671635619543778	0.013361291873154582	0.012705168600555476	0.013438319317779623	0.011175108656981412	0.010857868785066288	0.011937912374403871	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.8484453546072267	0.7222704415361139	1.013919074656661	1.186809412563295	1.0934441334921803	1.2772262364555413	1.2466213235927677	1.2285553721062716	1.2483170808996034	
0.1	0.2	0.7725400446762924	0.6564173635127115	0.9252096673690791	1.1097756961003702	1.0162196776189303	1.203354138837394	1.1645327471605103	1.1364550391898585	1.1791133027565215	
0.2	0.3	0.29300789330885196	0.24818969855686854	0.3522064591540428	0.41992114827440263	0.384219553204141	0.45539880674640587	0.4326607376305492	0.42256289727703317	0.44508747928395287	
0.3	0.4	0.14411834247278052	0.12170028766572352	0.17387010527968993	0.20265652741837753	0.18579465317772825	0.21900766766100774	0.1941998677169169	0.18844811979007048	0.20049113701792315	
0.4	0.5	0.08128478145721492	0.0683970924308407	0.09843566667250375	0.1112811191614015	0.10235888985358116	0.11958534447306252	0.10402589481113224	0.10098346066244906	0.10785393000503286	
0.5	0.6	0.048139866078233104	0.04035748645876344	0.058543800893036485	0.06356759777636112	0.05857766934663677	0.06798409711233103	0.058719968968166454	0.05633216385334346	0.06256775841262109	
0.6	0.7	0.028521781639407308	0.02383048245636461	0.034818577449137154	0.03543205159267744	0.03295597575130042	0.03730061420126013	0.0329884421866602	0.03244551264276611	0.03437844317940909	
0.7	0.8	0.016717259061341968	0.013910952874230857	0.020501171205560775	0.020455013333149648	0.019074439694623836	0.021433691736681974	0.02052902630841877	0.020292401556077026	0.02088940455294778	
0.8	0.9	0.009320804927387903	0.007717120104043378	0.011496243375154938	0.01026759383484873	0.009749255017490863	0.010353868222808413	0.01047111830815854	0.009664487672247698	0.010649970611353502	
0.9	1.0	0.004966178142234405	0.004088428445720047	0.006164442159116621	0.004133636570409218	0.0036348208614514787	0.004262819079549812	0.004183749653627168	0.0034187086402441467	0.004687961831455701	


#############################
# Differential tau_T FO+PC 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	1.8786451186995834	1.4910233590253534	2.241671811720809	2.6947755614115603	2.366467789838839	2.9611993349837973	8.605484845374953	8.042493974706291	9.238272758576745	
0.1	0.15	4.437234674744499	3.531150236327456	5.294723681162548	6.299905386951234	5.545152302578122	6.899333284512048	4.146729516955325	3.9560651357159875	4.345726672779948	
0.15	0.2	2.3199379395731303	1.8552046710877779	2.768270999390726	2.7523936209610262	2.463181908514465	2.9324528280887967	2.1080057659155544	1.9998652647564854	2.204636086346098	
0.2	0.25	1.7525370899392767	1.405344065229858	2.0912150251824926	1.6260849997468143	1.4556613193880348	1.761878806945148	1.4461754691504747	1.3757356365808215	1.540695275224819	
0.25	0.3	0.9850385979868275	0.790684362971349	1.175417099421838	1.3216822468610736	1.1723707877294256	1.4222880620701015	1.1160700551962917	0.9851438829227187	1.124483966064322	
0.3	0.35	0.47026365379592455	0.37782989675377276	0.5611524733847703	0.8126972491765357	0.7087398810734234	0.9377074103244425	0.6043157093685375	0.5193392888909287	0.6279298277433465	
0.35	0.4	0.021549270371220546	0.017328185181163427	0.025713955230077853	0.23858694190963498	0.18257672273590295	0.32974014693740944	0.0713833286014048	0.05925252107926432	0.08547891995022715	
0.4	0.45	0.0	0.0	0.0	0.01507395997896322	0.011206216496267062	0.02146772917042546	0.0001149730104966545	9.351732405068667e-05	0.0001711811701868821	
0.45	0.5	0.0	0.0	0.0	0.00022647816784871101	0.00016826678457814364	0.00032286335760010193	0.0	0.0	0.0	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	3.441551007149895	2.8485527985915624	4.044127639455883	4.9644858627301485	4.487663924775167	5.380671136714754	8.3947457455482	7.9575037964658	9.004158404888791	
0.1	0.15	3.0742896201037477	2.554163785867786	3.612595134994032	4.314317414474939	3.9148905809714223	4.640641249381032	3.4672852635747446	3.3734826377726517	3.6446503861603063	
0.15	0.2	1.9803131625479606	1.6534127262461145	2.3270992626097793	2.024699355598657	1.8822384945258968	2.1301106226464404	1.8494031398631359	1.7351546420958988	1.9196395841147786	
0.2	0.25	1.3304025984166254	1.1132147379959532	1.5633901168872946	1.5459536217206686	1.4225398588730997	1.6269130628518715	1.3585729807552342	1.2456705021427332	1.3907940382683281	
0.25	0.3	0.7349039604094793	0.6156153636126873	0.8636119324876971	1.068682555279185	0.971050749775588	1.160983899120778	0.9517636330320658	0.920018407041067	0.9719977955839136	
0.3	0.35	0.2682824786341024	0.22494496318730894	0.3152708512497839	0.594574960421344	0.5143375813119333	0.7062224720614705	0.4682887504527114	0.4192106470423481	0.5082348502604243	
0.35	0.4	0.0	0.0	0.0	0.08323762000052941	0.06320149794719161	0.11496040053264107	0.03698933441941589	0.031063680619510484	0.04388457692812444	
0.4	0.45	0.0	0.0	0.0	0.005028932720699172	0.0038180921452563347	0.006946312778398753	0.0003075545101969823	0.00015208925715331828	0.0003690777802448026	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	4.218045767709548	3.711116594546627	4.892040963496036	6.243764613274344	5.751271590974337	6.7960459615309885	7.9695327531392905	7.615930759850211	8.352546741574407	
0.1	0.15	2.234083274466766	1.9655832750999196	2.5910738687574355	3.183272038082702	2.9504155553536635	3.4330338634647175	3.029653179335116	2.9233560363338302	3.142740921700536	
0.15	0.2	1.610850652623666	1.4172480176044886	1.8682618343682338	1.7406632562090247	1.6839926050902283	1.787264699142549	1.6222705204046595	1.5539008334700588	1.6386681173587259	
0.2	0.25	0.9765346713962908	0.8591649014798755	1.1325893191372147	1.3234398006330514	1.2367974315959456	1.4095295520605235	1.2343750446848334	1.2102675842291781	1.269808429813928	
0.25	0.3	0.5181413939423469	0.45586507100226203	0.6009442739599654	0.8224013914120241	0.7493779062067993	0.9094110865582039	0.8292434775844149	0.7920485851604487	0.8744036365187807	
0.3	0.35	0.11709346444935229	0.10302024026429678	0.1358050870619071	0.3518118606717942	0.29773125915377635	0.42885563300534996	0.35771321784108573	0.3166419188484049	0.40730095406701156	
0.35	0.4	0.0	0.0	0.0	0.02835100121080866	0.021943201077623344	0.03814242711134567	0.020526773094438056	0.018743758247571147	0.022394196787862166	
0.4	0.45	0.0	0.0	0.0	0.0011088713784427825	0.0008580558494821115	0.0014922888525994822	0.00022828804711108003	0.00018806218165517424	0.00026260617982111993	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	1.3748738557477	1.3013352288038103	1.4515957269207993	
0.05	0.1	4.212217279102148	3.7356030978851686	4.833600697360115	6.174242352351332	5.735858515009194	6.651401852883199	6.397796856983764	6.1244291102235895	6.648432645902865	
0.1	0.15	1.9539165504698655	1.7328180465264753	2.24217751080251	2.7495385473735534	2.5705551330200787	2.934778676897406	2.596486083849754	2.535422940922578	2.63269524733727	
0.15	0.2	1.434730187494983	1.272373392696369	1.6464087240138177	1.5630766224950285	1.522711230814537	1.59776783562596	1.4408521150553015	1.4191700707478982	1.4779694261924896	
0.2	0.25	0.8399783300114165	0.7449216707159395	0.963913146330628	1.1640868331820462	1.0909750579582524	1.238027646842468	1.0961044807744422	1.0488323888526583	1.1339253995196317	
0.25	0.3	0.4366655659736155	0.3872492006340533	0.501094919974514	0.7051360636071254	0.6457539967608623	0.7753221962151464	0.6142708365297399	0.5877778188985487	0.6368071834200688	
0.3	0.35	0.07806244655585057	0.06922795903773364	0.08958105135558776	0.2630868980117319	0.22320677635091563	0.31906523458236635	0.2514898755791011	0.22143593681823748	0.2832848592641853	
0.35	0.4	0.0	0.0	0.0	0.01857129034582395	0.014606539584657512	0.024454598042302267	0.010849666158105498	0.009747239825593999	0.01112040791394133	
0.4	0.45	0.0	0.0	0.0	0.0005684880541860279	0.00044714756071514733	0.0007485234341774703	9.662068120500247e-05	7.760748193370126e-05	0.00012364459960065733	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.7551105082187964	0.6745423611434508	0.8583156196098616	1.1190437701201101	1.0404904038579985	1.2061845602068246	2.247955200238448	2.160770331030016	2.300374841163261	
0.05	0.1	3.5348685093565355	3.157707740913037	4.0179990545417805	5.233879676775854	4.86620242228872	5.641922378896664	5.1327450546796305	4.933675218254446	5.378201018828492	
0.1	0.15	1.569956246920407	1.3970849100792493	1.7845477528271678	2.1890660234192607	2.053212375451593	2.3305983202705187	2.18360952866943	2.1266200247062508	2.219056857074004	
0.15	0.2	1.1486530617616697	1.018697893679084	1.3098876475166557	1.3380074666218076	1.291836484719098	1.364587608889907	1.3137059057170477	1.2834526715979067	1.3377545506788693	
0.2	0.25	0.6385617774006753	0.5655737574774075	0.729320959248216	0.9312537512926617	0.8677448257202087	1.0007351411944896	0.9009517394510295	0.885393916937062	0.9312015900750567	
0.25	0.3	0.31249584889776105	0.2764796186575519	0.3573656622393645	0.5294712397811423	0.4830930019091974	0.5851803578624045	0.5343492038909836	0.5042588083572617	0.5427110215768425	
0.3	0.35	0.02714542045984419	0.02400196429391572	0.031065759480303753	0.14330497913212686	0.11874649156430922	0.1775323188538033	0.1385149973964506	0.12558583556323893	0.1482289736606294	
0.35	0.4	0.0	0.0	0.0	0.008342371102788784	0.006556472603436544	0.010916656471599794	0.0029156756177141072	0.002461780100790404	0.003320361162785799	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	1.242093680546421	1.09057316790407	1.433760950947538	1.8376523033425358	1.7032991515587135	1.9821051035651567	2.732832635122578	2.639740131675799	2.8243717551715415	
0.05	0.1	2.79236951927195	2.447749853574927	3.2294974493126407	4.153666539829965	3.844191066421197	4.487223940544734	4.11731883415004	3.914652297737595	4.218474483077417	
0.1	0.15	1.3186884247965824	1.151881089308778	1.5314867621966108	1.8086021206665845	1.6936376626782377	1.9187204295331985	1.7876807701363144	1.7163610344249562	1.8146003007908285	
0.15	0.2	0.931561165791841	0.8115853849321588	1.0852364917960562	1.1667244599775803	1.1088622493643057	1.2105756708400957	1.079116414997364	1.0316284633255408	1.122291189868037	
0.2	0.25	0.5086828089099996	0.44268424744184315	0.593357894239582	0.7575719966127286	0.6990489180525239	0.819807567946837	0.69604112905795	0.6701242688305116	0.7174437921138617	
0.25	0.3	0.23711525475943301	0.20617824992142839	0.27685681502012555	0.4110482331112969	0.37086439813630423	0.458752414085349	0.36749084115171576	0.3638350325432097	0.39098230729426303	
0.3	0.35	0.010912005333718479	0.009485720674198951	0.012744938464239552	0.08955312889323931	0.07218574294160648	0.11428644850054291	0.07183389978150709	0.0644856421494313	0.07618523445552568	
0.35	0.4	0.0	0.0	0.0	0.004245747575021049	0.0033035933413896037	0.005619558910276941	0.002417203040268077	0.0019460799631732491	0.0031322915669972436	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	1.6596445869244487	1.441210244843919	1.940024064518831	2.430954205650733	2.245002199672462	2.6258818756588442	2.681124707483713	2.5225832802030665	2.771093122672613	
0.05	0.1	2.3907809250750955	2.0731228103824755	2.79939819593788	3.533389462264412	3.2566574655428853	3.825488543999422	3.8788921247829498	3.6982824604425435	3.9745335972264475	
0.1	0.15	1.19640363852311	1.0344804778867027	1.405565278569023	1.5888168643808287	1.4878830555275186	1.6791020554162517	1.6280411116199858	1.5473413341667484	1.6280411116199858	
0.15	0.2	0.8027133859584159	0.6926486828266357	0.9452952258884446	1.057666009313369	0.991100992704285	1.1144079979444135	1.0528416238578224	1.0138210584088603	1.0528416238578224	
0.2	0.25	0.4329155048470927	0.3732331820039267	0.5103224347629668	0.6453805348477001	0.5928857207143022	0.700656884398533	0.584013223486676	0.5735384188908534	0.6188819230368112	
0.25	0.3	0.18905448271354774	0.16287459571867416	0.22304313064632716	0.33637944521847507	0.3011161610666347	0.37841538045210305	0.32467071763621697	0.315032752092471	0.3362457393919644	
0.3	0.35	0.0021830796435319726	0.0018781111256499128	0.002579724741070755	0.055152488473955756	0.04333707968282152	0.07218897342636992	0.04338765317124477	0.03698126771101982	0.06270373167909019	
0.35	0.4	0.0	0.0	0.0	0.0021772368562277765	0.0016905494049668434	0.002885742716044611	0.0020782575748513224	0.0016188890413413202	0.0027204830036365764	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	1.48865408501096	1.271505993354006	1.7716245385463125	2.1730205917582497	1.9894713067377905	2.3631127679248896	2.763615993537206	2.6719265085214525	2.808373801255219	
0.05	0.1	2.1001847208075284	1.7921954661339914	2.5029302639962543	3.0647031229543638	2.8056026148290094	3.3327210975042387	2.987381880816441	2.8730817857179525	3.001593454208728	
0.1	0.15	1.0077590254582351	0.8579526857400611	1.2043196714134885	1.3519993519021651	1.2529580413360764	1.4420436540946078	1.2500989471385293	1.2288048456407157	1.2944008167975107	
0.15	0.2	0.6527050212960956	0.5546828184544086	0.7813978185542191	0.8547441906196138	0.7948564894488943	0.9065138855591797	0.7614694139935337	0.7348596490580507	0.7752205153642205	
0.2	0.25	0.34810875015037895	0.29554642371436274	0.41723358827825857	0.5132739652363413	0.4679210029722029	0.5603833652548803	0.5031890380668653	0.47444306739057107	0.5031890380668653	
0.25	0.3	0.15108404353186744	0.12816884408612475	0.1812154350289953	0.2579848224982304	0.22998470252032255	0.2905599201453395	0.22299091368996432	0.21780700820778778	0.2504431689960249	
0.3	0.35	0.001734112428980281	0.001474378086635502	0.002075231746134809	0.03787595703448235	0.029514265439617264	0.050013795621317775	0.023145477901429606	0.01790725817682384	0.03080408191841573	
0.35	0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.4	0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.45	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	


#############################
# Differential rho FO+PC 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.03	0.05	6.2758909561698415	4.973652856559288	7.488637753139494	9.12775196150793	8.007283999001647	10.068723696686302	22.30695132216143	20.568362276825543	24.229841882450774	
0.05	0.07	8.337087730687166	6.617456642472308	9.948159652310824	12.24569753014686	10.733835120236952	13.54730066855452	7.966389017810333	7.447636151222792	8.17422025695785	
0.07	0.1	3.630554605438688	2.8904197600838337	4.3321431988765715	5.216557265957653	4.59208228328935	5.7319919166053515	4.310395405865058	3.903699384416803	4.626925651056219	
0.1	0.12	2.2295652826205434	1.7805621524301225	2.6604468904763334	3.0938042060753714	2.7368353740272306	3.3651949878145024	2.6949877087563734	2.518224988629317	2.778257717973451	
0.12	0.15	1.574595042268693	1.2618937132787282	1.8789024605048958	2.096724002078861	1.8658067072055253	2.2510884568091383	1.8864424807029103	1.4995381155073897	1.8864424807029103	
0.15	0.17	1.20285732693742	0.9678720152586509	1.435328389415317	1.52993030935524	1.3699266022144396	1.6349767443978722	1.2727601900678207	0.9908384929620245	1.2727601900678207	
0.17	0.2	0.9688085043486933	0.7830422693636059	1.1560598277312715	1.1554976679314817	1.0428207773835632	1.2287312938345174	0.7774893801602832	0.6964588674532087	0.8402086760083238	
0.2	0.23	0.8065958961686119	0.6554177222305195	0.9625118729557381	0.8768879308383761	0.7984737261759066	0.9273046460506905	0.6678866234882984	0.6137434652965964	0.7652926338056204	
0.23	0.25	0.6857927917958637	0.5611269003850202	0.8183651259493574	0.6481495568977436	0.5894164254173238	0.6952340965289864	0.24514372716732108	0.13628941556830645	0.3134516579734271	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.03	0.05	9.123435117798454	7.538152824299947	10.720803490822057	13.307897221883684	12.014182195683105	14.469048098095048	20.360589408343973	19.062911926465485	21.058878500902875	
0.05	0.07	5.6151016264984825	4.6509866319655835	6.598252340307539	8.243733211924447	7.4457521245786795	8.978550750773802	6.577674812322793	6.312625765964509	6.719181233746527	
0.07	0.1	2.8181460743574154	2.3420353621701118	3.3116031041034164	4.032649282670377	3.656500166793461	4.361378921279514	3.534759387840083	3.412794689889399	3.6434809877363623	
0.1	0.12	1.8081178980825097	1.507868463600948	2.1247428435809685	2.512432877712411	2.28917111989983	2.694132225163351	2.3249803276712337	2.0389709245122383	2.413702131242562	
0.12	0.15	1.302731133528423	1.0904429380867697	1.5308714757253463	1.7436820316204988	1.5962969906206812	1.8498785865033087	1.4402983116583559	1.2825785624298662	1.5183340933708571	
0.15	0.17	1.0030551492706083	0.8430809670087911	1.1787358367598728	1.281711870944141	1.1799247292016137	1.3508416097041835	1.008103564021329	0.8260355105141899	1.008103564021329	
0.17	0.2	0.8062081983174977	0.680868534490428	0.947425006422205	0.9745060297444172	0.9026075098899634	1.02343897170163	0.8561351782447433	0.6706455654934467	0.8561351782447433	
0.2	0.23	0.6673345953268143	0.5667157066430956	0.7842460836612195	0.738516865626363	0.6895891301431673	0.7716888750108745	0.4719275183533512	0.29165842891217403	0.5255076801012574	
0.23	0.25	0.5605646471708847	0.4794807639858373	0.6587848184216877	0.5221849628546067	0.47624526140396667	0.5576677563853335	0.22330447201626252	0.11059474531465079	0.3391822032755335	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	0.0	0.0	0.0	0.0	0.0	0.0	3.8311051561897576	3.6070987871338844	4.076899375705322	
0.03	0.05	10.419718500941022	9.167489302197493	12.084627842811587	15.5788266866311	14.327227187326638	16.99659084845562	15.800785562252797	15.028102612774644	16.542289810453344	
0.05	0.07	3.9379164584595747	3.464654482175309	4.5671484625100875	5.90864328716875	5.431054138258861	6.451470402665116	5.865549852088546	5.55455265486731	6.279799414394314	
0.07	0.1	2.1543804967932094	1.89546204234898	2.4986305509349553	3.1805764085619814	2.930747687957745	3.4601691715106773	3.273042558511758	3.1051837876936412	3.4318095812554863	
0.1	0.12	1.4220513471577167	1.2511393519338334	1.6492936048137077	2.0536814275093627	1.899263659622399	2.2221780955733412	2.128611876154098	2.0174818595589685	2.22943095775848	
0.12	0.15	1.0343973888508784	0.9100731356341946	1.199698675005123	1.4465407233820882	1.3448270954257675	1.5529252053229623	1.4233485734360636	1.3975375713626537	1.5012014539956653	
0.15	0.17	0.8000021317754721	0.7038459653784099	0.927852908882423	1.0774503959924244	1.0081033967254476	1.1454896958523149	1.0460701909197674	1.0301491680319446	1.0779088590305004	
0.17	0.2	0.643402946425267	0.5660664184910317	0.7462320694184211	0.8283312328532723	0.7812127049630697	0.8698068422990793	0.777508191170238	0.7206812341418845	0.8038101753810424	
0.2	0.23	0.5280585597677419	0.46458233225725826	0.6124603795820104	0.6319809920275912	0.6040301095795423	0.6496653895738367	0.4872632929796807	0.4257731338181269	0.5436670967296295	
0.23	0.25	0.434660374099732	0.3824097048651943	0.5041367054153076	0.4359707607657439	0.4134631993190877	0.4461324096612747	0.35882033705047117	0.339871769483759	0.36996196543172644	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	0.0	0.0	0.0	0.0	0.0	0.0	6.17518725718379	5.825021873826924	6.448762088635309	
0.03	0.05	10.274915157436345	9.112336871127743	11.790607755146057	15.216898942694431	14.11473126451492	16.429485475051955	12.666665458607266	12.086032712443476	13.21621695662335	
0.05	0.07	3.405831894387353	3.020457209989182	3.908263609390523	5.096441040488369	4.719834779887821	5.515183488205878	4.971972526525142	4.781403215775052	5.1499983112369865	
0.07	0.1	1.9025504262797241	1.687263901797319	2.183234055872586	2.785082640302393	2.5872270697308464	3.0006169734236448	2.7629058495576326	2.672855160999299	2.902721330123095	
0.1	0.12	1.2624056453486916	1.119551463272451	1.4486561248099947	1.804335544117458	1.6824969797402345	1.9333005714006088	1.8078268948028193	1.747491509292428	1.8603980628450467	
0.12	0.15	0.9167261176109298	0.8129823959383914	1.0519878661044721	1.2732602699830404	1.1930463428541638	1.3545700052510556	1.2506167907615882	1.1700294577798684	1.2556452717172482	
0.15	0.17	0.7030575096320859	0.6234899976627838	0.8067998440977551	0.949646815672685	0.8938297182498568	1.0035158118773577	0.8516415482851615	0.801447675805601	0.8863269563573274	
0.17	0.2	0.5600271842020722	0.4966404795815892	0.6426751461361511	0.7230459002295975	0.6856829973557049	0.7554313584407939	0.6281937485222572	0.5602154152324474	0.6310966594057105	
0.2	0.23	0.4548163378025058	0.40333420313971907	0.5219437906844306	0.5425829981156303	0.521625007411193	0.5549236437282214	0.46737832353652253	0.44679474844865513	0.48849301565506315	
0.23	0.25	0.3690173796467005	0.32724315537456833	0.4234882883328635	0.37704384070282443	0.3612204676064485	0.3841438880002721	0.24698669014155666	0.2024425167661286	0.2702726289175352	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	3.4326968034889704	3.066443784300805	3.901852567533161	5.043325049238741	4.694005569261545	5.42841823214891	7.420450741142383	7.174578667785966	7.523245850497854	
0.03	0.05	6.8702278585456655	6.13719814222711	7.809213101281807	10.311538698024947	9.568976073985251	11.145063985508582	10.266224611794001	9.765708389749841	10.738758419595817	
0.05	0.07	2.6613557138139807	2.3744408715631993	3.025096489086466	3.994807292471054	3.7075261879581114	4.317054438330176	4.089956873421432	3.9009519327705737	4.169912005241188	
0.07	0.1	1.5282389626067452	1.3594736603331266	1.7371321926285799	2.252533237403929	2.0954986368927084	2.4261739816976577	2.2673157628455036	2.205650056264497	2.345324373423822	
0.1	0.12	1.0151647274165556	0.9002931233814141	1.1576514683749173	1.4737535329884683	1.3737489026585294	1.5826493353312026	1.3679913405459363	1.3079026526886974	1.3724578859733931	
0.12	0.15	0.7309980695982693	0.6461613723569526	0.8368577010737287	1.0312249873952766	0.9654499127529467	1.10077610472425	0.89620063491694	0.8546449930860902	0.9580095569960329	
0.15	0.17	0.5533948424059654	0.48745721578480367	0.6361891487615972	0.7610672818242888	0.7150208923868354	0.8077101372872442	0.6335642086490597	0.5714483583846386	0.6797942257494852	
0.17	0.2	0.43164635010394725	0.3786591836145119	0.4986614679812559	0.562558522889478	0.532399876730812	0.5899862853565252	0.4951128448466397	0.4241878545719771	0.5038123249823604	
0.2	0.23	0.33985534557855196	0.2967308833455913	0.394841826105917	0.41824548799389927	0.3994957810731499	0.43237919197810154	0.3332595239703921	0.30744699206533554	0.3564538430927345	
0.23	0.25	0.2618367091649872	0.2271921783490075	0.30644711239776157	0.2687139684238935	0.260051701274289	0.270852448111834	0.19128967801039243	0.1534406975367669	0.20963615629324042	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	4.239102593852739	3.723877571632188	4.89023397879174	6.26846982009139	5.811379206763747	6.760500356518288	8.29941590062775	7.988561290214321	8.77948728673915	
0.03	0.05	5.421264117546109	4.756438185860677	6.26317768376003	8.204914044204353	7.576298433241017	8.894886077114553	7.6197047791899655	7.336669309749197	7.69695537611656	
0.05	0.07	2.2123949678974077	1.9366113191387127	2.562950909583623	3.3234515155542774	3.0688020901873556	3.6002507436239677	3.2497005763856834	3.0652996963167363	3.3105335981999335	
0.07	0.1	1.2713014397209383	1.1102670521783755	1.476753161648793	1.8722511828431285	1.7318646305463852	2.021587807802055	1.68014963237823	1.5760756927698514	1.6990540944938775	
0.1	0.12	0.834222132524862	0.7266322781223641	0.9720565564326402	1.2149485212191098	1.1252332967937768	1.3084615180188084	1.0877651096375747	0.9893956170322201	1.1160948934516461	
0.12	0.15	0.5934062021389361	0.5154292134674803	0.6937371686539823	0.8447205597315546	0.7841675188527848	0.9052296798098263	0.752822743071225	0.7125944843446225	0.759032020309967	
0.15	0.17	0.4409243519305172	0.3818489285803287	0.5172806847944578	0.6077637553629663	0.566170942161673	0.6483712345964232	0.5083017402023292	0.45086890705421667	0.5262808566031455	
0.17	0.2	0.33373178270490456	0.2880488130034734	0.3930763452832408	0.44307161852230675	0.41507773828144995	0.46784358207067994	0.3357720469299448	0.289050336616037	0.36065940406461205	
0.2	0.23	0.2549537069680116	0.2191038933705357	0.30186336931478586	0.3152071116490732	0.29848956643307367	0.3266238402651364	0.25903680407539953	0.23026913348476932	0.2693095969125604	
0.23	0.25	0.1868270937030299	0.1596310895396755	0.22267754512191437	0.1946353728341805	0.19038539136700938	0.1956367137141323	0.14284781149454787	0.12187728554992981	0.14792630820887334	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	5.044814710752394	4.382493396116726	5.894441678964422	7.423518099241393	6.849052190151424	8.03124257355273	7.998107314784904	7.80627950347174	8.183637879213842	
0.03	0.05	4.648758142647421	4.033682207117231	5.439141013874149	6.960387221001871	6.404701556229742	7.555636103054466	7.309040778687677	7.130849773382595	7.347455891200826	
0.05	0.07	1.9613482243505018	1.698725180412628	2.2997181023618927	2.9142173685688224	2.682353355824375	3.159876984368914	2.9477483224946215	2.892800167413093	3.0021822566844145	
0.07	0.1	1.1339278642104649	0.980096962366145	1.3327088847163504	1.652614630886879	1.5238869827310895	1.7862276101464867	1.59310469544224	1.505079962184644	1.6060897202388296	
0.1	0.12	0.738190076848723	0.6367491654201617	0.8696554192322858	1.0582679950238028	0.9775529402784181	1.1406543116345893	1.0049800455288926	0.930452455502951	1.0049800455288926	
0.12	0.15	0.5153527208634784	0.4434840038294957	0.6088049752771345	0.7214549390540143	0.6677375166109594	0.7736307964688486	0.6431438662075535	0.605006465482874	0.6618198277718451	
0.15	0.17	0.37133050534977996	0.31874681370275504	0.43991758040466306	0.5056121761484286	0.47020918805439965	0.538843490823865	0.45977359482878943	0.4000856938515268	0.45977359482878943	
0.17	0.2	0.27357020475629734	0.23415412698943988	0.3252513616173447	0.3564791143373958	0.33426999323243334	0.37676963190936325	0.3353521035277877	0.3036994211218016	0.3353521035277877	
0.2	0.23	0.19801161908541814	0.16891876670057318	0.2362988063789078	0.24425574992953547	0.2305037134879402	0.2536113634225306	0.21833682516001499	0.2097303092273708	0.22367977079122486	
0.23	0.25	0.13558181072947106	0.11505146392759277	0.16277362163745326	0.1375843931389748	0.1339232272186558	0.13810487094913007	0.11203425371247196	0.10639670674384676	0.11754054711481564	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.03	4.529286414384622	3.87041859939741	5.388905370181385	6.588939775694036	6.037851370803387	7.158579121939349	8.233437268139319	7.864141203290424	8.58281500349051	
0.03	0.05	4.120906866422602	3.518024687731558	4.908473298181465	6.057687276916208	5.537046272256493	6.602922571304156	5.601777203997674	5.376726965206107	5.8094405295021385	
0.05	0.07	1.6977034821304444	1.4470957959947688	2.0257563492320707	2.502288077192385	2.285545501898386	2.7283794537653425	2.356855150764082	2.3436681116406812	2.471607285503568	
0.07	0.1	0.9480656777916375	0.8065626166390698	1.1337531862369845	1.359263057492394	1.2452335925140536	1.474460663896348	1.3502660495001133	1.2965404126015532	1.3502660495001133	
0.1	0.12	0.5967876720920025	0.5070271070253476	0.714778664061608	0.8462922644079569	0.7781732786494043	0.9166024114257031	0.8021477217231199	0.7686723767651652	0.8314532162279359	
0.12	0.15	0.3967010066772906	0.3362733636049214	0.4763654853167052	0.5461138631769168	0.5025197081515234	0.5872165811177474	0.49632469809116264	0.4751801487736857	0.5139423743419572	
0.15	0.17	0.27543312926017177	0.23290147108946818	0.3315924549193751	0.3698214752702323	0.34044026480246403	0.3948867091604992	0.33662049432966157	0.33160650461088265	0.3446859688921156	
0.17	0.2	0.1919101283307857	0.16190655472542823	0.2317007457386779	0.2517534304138268	0.23356634450469344	0.2680274522616588	0.2285931383244334	0.22205100251634902	0.2361544078483726	
0.2	0.23	0.13032293535470674	0.10957225929068604	0.15804332031085602	0.15191166302594017	0.14420094819487628	0.15627297380234068	0.1385081743284593	0.13469022292764857	0.1397331269698163	
0.23	0.25	0.07993811802017274	0.06688425444914506	0.09744888702031523	0.07813803848669534	0.07458364377029822	0.07813803848669534	0.07115973289134955	0.06116936108423772	0.07544107804651812	


#############################
# Differential B_gamma FO+PC 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.1741140569641766	0.0	1.1586163372337854	
0.1	0.15	12.155863521611678	9.899413901751105	14.505087751756156	6.72274647440569	3.89486956382394	8.513432821576052	3.600215823783575	1.897436035762384	4.7664858165373785	
0.15	0.2	5.891581931229613	4.827548160525373	7.030248090418787	5.321402721489272	4.636724831265545	5.815265648785123	3.9571493119967465	3.351090120370104	4.408350971354261	
0.2	0.25	3.704542311994777	3.0521328492581086	4.420538124345505	3.97807315602564	3.6140255671547763	4.216433269039853	3.5862897640545346	3.385937310906589	3.752628497149275	
0.25	0.3	2.649760559114424	2.1947394754105365	3.1619327121046257	3.1138934415062542	2.8382826787150366	3.297580910456119	2.9260589016369014	2.6621972861090666	2.943334354555193	
0.3	0.35	2.0606782366897054	1.7163012130040354	2.459004973213424	2.5639225987803074	2.348365164620137	2.7090694383979423	2.6194745894268685	2.5406004328455793	2.6915906497190507	
0.35	0.4	1.7028283395784456	1.4270582439708697	2.0320049719608075	2.1943979803704514	2.022602185864958	2.3295168640768127	2.343983372875707	2.225898444373704	2.442706794860603	
0.4	0.45	1.4906347818557886	1.2585596058217063	1.77880382548149	1.9703593536119028	1.8256184194207559	2.1097634614679537	2.2478647335374613	2.118898214789959	2.386006104544923	
0.45	0.5	1.3996891804431486	1.1937542221415094	1.6703090325265757	1.8883797435140408	1.7428109835631016	2.035222844988809	2.255233881755577	2.0913589566241657	2.4142263742896697	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	1.6782966317535506	1.416868233950316	1.9721802653690317	0.7468327554360833	0.3115108648109409	1.0092602182987596	0.8064653862401528	0.42306753379653644	1.9500599934148357	
0.1	0.15	10.106098307557101	8.55766042816702	11.87575902556913	6.953055586750013	5.269081839967365	8.115768173891214	4.218445229541094	3.0511033996330026	5.110335462750063	
0.15	0.2	5.065039809345737	4.312649316798476	5.952018647395076	5.001309319430264	4.562899561438081	5.3099795143642385	4.017035030922551	3.504831574262379	4.250019292174418	
0.2	0.25	3.213005518035996	2.7496249216779143	3.7756947607825904	3.652926392648591	3.3910017103863455	3.832438792590749	3.1270502330424628	2.9439434788798673	3.2037058361799646	
0.25	0.3	2.30218345841816	1.9801179423423552	2.7053889218781646	2.8142915901772176	2.621400536141621	2.948507643652161	2.687068860947013	2.521122078837998	2.767116487178695	
0.3	0.35	1.7841131626968183	1.5427053168662923	2.096623149534324	2.2944324905957543	2.1459385495148107	2.4037187552000017	2.185766068478291	2.1322684249720525	2.2383114578697096	
0.35	0.4	1.4668913507922436	1.2759514604379443	1.7238604922035425	1.9467843845348212	1.821939319566116	2.0601512703607394	2.0095886309692044	1.9065872501021823	2.0417729314433966	
0.4	0.45	1.2731449903582162	1.1093785783621852	1.4962000219013585	1.7257406614909718	1.608992962921179	1.8373449224380254	1.8792471337312713	1.8131737937966326	1.9807805587690366	
0.45	0.5	1.1889172516493076	1.035967785811851	1.3972479997019789	1.6321035517935425	1.5180451729829003	1.744316240407859	1.91896201982841	1.8405051084941497	2.007329749790053	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	3.7992502032450304	3.342643525501257	4.406342274273954	2.9438203194356274	2.433316941387514	3.2282746997452016	3.3522030067939497	2.2307973923662026	4.129787696239863	
0.1	0.15	7.101815719854266	6.248280248422765	8.236660653703558	6.938712601068761	6.415025161963228	7.173299074186637	5.150415664841994	4.674529448293026	5.586996084156689	
0.15	0.2	3.728279058081688	3.2801858626688887	4.324059017440452	4.349710392135797	4.178437313234736	4.477167884645816	3.7129763411989463	3.5525169180354235	3.8127316859889406	
0.2	0.25	2.394895410789499	2.1070506921777206	2.777614157805983	3.0245130958694175	2.8626354377126013	3.158121847461381	2.863109851129736	2.798820556658369	2.8691192348497023	
0.25	0.3	1.721093520768613	1.5142294987179579	1.9961420825667122	2.2563663939600316	2.121114043030181	2.3813308436606166	2.25757538118597	2.190264387891044	2.3062470786624227	
0.3	0.35	1.3272950954849136	1.1677571747481184	1.5394210095359409	1.7865954847407435	1.671816861966674	1.8989711814938257	1.8160545522335563	1.7580724892485922	1.883754696435384	
0.35	0.4	1.0847619376777864	0.9543699939993109	1.2581372492161673	1.4798853046876408	1.3815072307423042	1.5787417374537482	1.5336476397520507	1.4715569714599162	1.5726312518737715	
0.4	0.45	0.9323964541337654	0.820315001754385	1.0814272052669702	1.2803896455370694	1.1941078390440114	1.3679339982562764	1.3899746259302141	1.3289983428168548	1.4778182199381191	
0.45	0.5	0.8636123069942253	0.7597914550836508	1.0016626956488552	1.1782094541220987	1.1000435922297143	1.256622664345669	1.313218413411854	1.2654175689141633	1.370356358049752	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	5.312768277644831	4.71159440991124	6.09655864546217	4.536010903095287	3.9915464799436533	4.825637006991447	3.6673369772261477	2.886160585599469	4.336750783489006	
0.1	0.15	5.622163832403766	4.9859708650604775	6.451614448207807	5.956708725349277	5.711692516264323	6.117202444644387	4.930996433090219	4.4774790500554635	5.199532468458462	
0.15	0.2	3.095019723327424	2.7447790158059013	3.5516595536399107	3.754976602105236	3.600240547574864	3.8570725049549583	3.530099439071085	3.413163275333514	3.569416387754156	
0.2	0.25	2.031125097174555	1.8012646626214865	2.3308197410055045	2.6136033239280727	2.4796220246606904	2.728827397183459	2.5899176043260628	2.558711079354398	2.6147926532292605	
0.25	0.3	1.4695986954210631	1.3032795046316	1.6864500080845644	1.9588508316439903	1.8475159404063664	2.0635614351149774	2.033516313788483	1.9702536083009548	2.079464114053536	
0.3	0.35	1.1360720678005702	1.0074851099184041	1.303732803296721	1.5381944846333309	1.4471388547995423	1.6265121602567378	1.570195265586353	1.5297483583605362	1.5780660015303256	
0.35	0.4	0.9268270185358777	0.8219198216606076	1.0636139319297442	1.26950943219069	1.1920515152124873	1.3462737611030473	1.3515215952259219	1.307133221084271	1.3515215952259219	
0.4	0.45	0.7947772920553101	0.704807754259993	0.9120908510975831	1.095021762356963	1.0272126988492516	1.162908813932047	1.179080656821204	1.138050076038387	1.2241006177690072	
0.45	0.5	0.7436247269966546	0.6566393523669652	0.8534047134374166	1.0076491054983467	0.9477798178416279	1.0658554372148952	1.0824364005578275	1.0512227792319566	1.115912029941695	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	5.214750100392826	4.629265254006612	5.941782014484708	5.262516018260496	5.034305449756938	5.350534855684759	4.973790597328856	4.457298129333629	5.298317006742284	
0.1	0.15	4.403043887914045	3.9000640621860394	5.030375833157384	5.206711547197742	5.014737420453813	5.3301676344164415	4.5323892046222785	4.322498381392229	4.663385976033354	
0.15	0.2	2.430199275555383	2.1465483746634813	2.785878368493945	3.12493164345568	2.967895835272969	3.2669709628269668	2.9989989572978804	2.973391994834352	3.0445542368204284	
0.2	0.25	1.577448445964011	1.389268416655695	1.8146782297358737	2.1093070665324167	1.9910933996853097	2.225031344963512	2.136305621817066	2.0334580531137965	2.1548836766211052	
0.25	0.3	1.1235077106724007	0.9862503802788862	1.2975357147527196	1.533463035846043	1.4413814716041369	1.6251298241072327	1.4783265610066618	1.4464008633058645	1.5217580438954212	
0.3	0.35	0.8512250730508966	0.7444501329457865	0.9874641159934426	1.1655439206018066	1.092474815905429	1.2363200101991478	1.1669024963163426	1.1435561769721423	1.1755185712355467	
0.35	0.4	0.675212231537531	0.587931793034316	0.7873781703748483	0.9291815630227641	0.868443057888286	0.9872126247937596	0.957789072126103	0.9311709086139195	0.957789072126103	
0.4	0.45	0.56017254751842	0.4851082650467061	0.657483128501638	0.7651163182788097	0.7137248524313553	0.81369331626694	0.7593828045535034	0.7265430449529154	0.7633078691512539	
0.45	0.5	0.5011671501437751	0.4305787991911932	0.5938156404351631	0.6658093238977917	0.6218147486710488	0.7046869970234924	0.666990337676486	0.6522211385578869	0.676256488073433	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	4.991228884995707	4.356241708311916	5.8030281039606875	5.5737334275638215	5.428972831393762	5.62555598871681	5.375464353513603	4.988816733130523	5.5499169848101095	
0.1	0.15	3.461533011217824	3.0159061392103728	4.03287704527198	4.377916222085987	4.16049885290486	4.55216960805906	3.9352173836427338	3.881998722144619	4.014525719285772	
0.15	0.2	1.9141518156907018	1.6641651800079953	2.2357774749181183	2.5675478422258045	2.412280737236698	2.704323410503925	2.459434208335019	2.366245969472569	2.459434208335019	
0.2	0.25	1.231996222355329	1.0686275045347768	1.4429414889516812	1.6965770846551302	1.5840603500357222	1.8022200052070707	1.6299775418605467	1.5505407615179891	1.6299775418605467	
0.25	0.3	0.8640110968509519	0.7474517940252117	1.0151247258677112	1.1993821732315169	1.116921253824942	1.2780719850480071	1.1588712776490477	1.0806998472538476	1.1588712776490477	
0.3	0.35	0.6387665158320914	0.5508711070701272	0.7532477557032684	0.8881204152198627	0.8254137126620258	0.9480028188197833	0.8328825772666811	0.8151046919478953	0.8409749999576888	
0.35	0.4	0.4920149330495132	0.42268858379948476	0.5828148665968779	0.6767091710773669	0.6288105013883939	0.7215178824510973	0.6417329873745014	0.5994624619577841	0.6417329873745014	
0.4	0.45	0.39139940432694564	0.3346304730907759	0.46626042796348843	0.5336422545647955	0.4953860065264349	0.5687109251774908	0.486456441244784	0.4693980807571348	0.4951504289493596	
0.45	0.5	0.3312666360036263	0.2811169888007527	0.398078503538402	0.43278006244502026	0.4036108469962544	0.4567701845089602	0.4039764099272671	0.3933001531734708	0.41911164140824414	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	5.090710405561234	4.4023408177658965	5.980027440415424	6.02495833361151	5.769820586168285	6.176230686715918	5.561481562801114	5.336522323998342	5.628085715430285	
0.1	0.15	2.962403006441946	2.5583029025854898	3.485539375929621	3.881564298653494	3.647430970206752	4.077616965693037	3.7730277761681763	3.716273025420758	3.77716046991019	
0.15	0.2	1.6413794929507999	1.415089577603152	1.9350452468055903	2.2517518718403378	2.09757378181714	2.3949710973372222	2.184855881717471	2.1303116214717845	2.255009749901312	
0.2	0.25	1.046343829937895	0.9004803010985647	1.2361141655491956	1.4495928226551116	1.3459505287617266	1.5475578413631255	1.4084206477112373	1.3065021512651094	1.4092589494119432	
0.25	0.3	0.7227488661091309	0.6206617200977822	0.8559685845924113	1.0036141823753248	0.9299378475169966	1.0743393910443586	0.9739008095398335	0.9086356938234316	0.9739008095398335	
0.3	0.35	0.5196212361935193	0.4450410262103023	0.6173043434589301	0.7210934085825402	0.6683272185795215	0.7709809757780942	0.6964803690326652	0.6651413796279978	0.6964803690326652	
0.35	0.4	0.3865790856095152	0.3300281781988321	0.4609713483446979	0.5323194535710811	0.49281001489297466	0.5692637905594711	0.48531673095353534	0.46348222190776217	0.5057115251327367	
0.4	0.45	0.29412838548380044	0.2500852435139394	0.3523967273023042	0.3950243356588344	0.3665005021776392	0.4203798006451155	0.36816192379366053	0.34959999013957904	0.3707459659551129	
0.45	0.5	0.23144622861410213	0.19549874041277107	0.27946694921568255	0.2908867299815299	0.2722018415311143	0.30451812129569295	0.2792854555301538	0.2707608784589843	0.2809422156113524	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.05	0.1	4.285639152446454	3.6510265551305126	5.117101568981489	5.328865359571694	5.010466519488906	5.56297345079786	5.468121398024662	5.338646343814731	5.576496354520861	
0.1	0.15	2.4301952696704094	2.067983657448094	2.9054767555503873	3.281941462154124	3.0411567518461347	3.501339379724413	3.0292396238684343	2.947730643198168	3.0292396238684343	
0.15	0.2	1.3163606432992716	1.1187749940352074	1.5762073951081894	1.823692317382712	1.68072675625919	1.9606262424763863	1.7537656879043335	1.7479381276768076	1.7823664001548567	
0.2	0.25	0.8124327140331109	0.6895316976849525	0.9742532168894644	1.140304406416569	1.047935194001722	1.2303167585769432	1.1109552427780316	1.081813702088533	1.1167867163123355	
0.25	0.3	0.540436347705206	0.4577943031207077	0.6496207986708342	0.7587817885860199	0.6966330643744137	0.8210842847275004	0.6794779072273114	0.665467914895254	0.6898904496798464	
0.3	0.35	0.3722336820664954	0.3146503062519621	0.4484406309566828	0.5157947795209257	0.47359159788839056	0.5565021199608505	0.4708850011228088	0.4643203054622915	0.4840365415956403	
0.35	0.4	0.25707515617739685	0.21668473827267892	0.3107179670207829	0.349857640250288	0.3225857617004639	0.37459573252332085	0.32071518320408815	0.31163525146814847	0.3283821335090577	
0.4	0.45	0.17836739201191318	0.14972204450504376	0.21660445824442956	0.23300628759209405	0.21550512868156566	0.2477190926989303	0.21081144709497615	0.20395128481696387	0.2132316976564222	
0.45	0.5	0.1213778162215212	0.10121969152001396	0.14849531472615662	0.14879503951580075	0.13895979489412796	0.15618380373436136	0.13080880539600107	0.1288926896533247	0.13201431036733938	


#############################
# Differential C FO+PC 
#############################
Q^2 bin: 80 - 160 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.2	0.3	0.0	0.0	0.0	0.0	0.0	0.0	5.222776161801888	4.887209841120805	5.313911491112831	
0.3	0.4	2.3734347915739886	1.8807810870104327	2.8320607335121304	3.2152088954381854	2.8400065117670534	3.470596318809962	2.512819014659398	2.328543419740929	2.684185136272448	
0.4	0.5	2.1060660857746583	1.6715035419955353	2.513043669698989	2.9456667555701608	2.593129316378218	3.2112863811382018	1.3986036358651865	1.355324746890547	1.5347494538502726	
0.5	0.6	1.1552032461293626	0.9190734823089406	1.3784405777156639	1.5966678357197874	1.4078583835673435	1.7350604037160984	0.9926864318928325	0.8850057822719689	1.1306109267460664	
0.6	0.7	0.8324538036769004	0.6640991009423619	0.9933285368861897	1.1015333728983903	0.9774124239426943	1.1813853369922023	0.7139744506239891	0.6817082597851882	0.7958254612956871	
0.7	0.8	0.7252661012006411	0.5803704162100642	0.8654268605505719	0.8493112468388764	0.7628333529132861	0.9024868739201012	0.6112320708140644	0.46117886255837653	0.6883111373085496	
0.8	0.9	0.7593011567388219	0.6094690450042926	0.9060496239304167	0.5934726029231918	0.49038904957979873	0.6684255531953006	0.6437157925739357	0.6018878134177708	0.6910625260077992	
0.9	1.0	0.6130864465018567	0.4925806376259478	0.7315788195337407	0.7241396643522402	0.6503844341920202	0.7713253316694948	0.558745200331306	0.4772466348179824	0.6376958872385785	

Q^2 bin: 160 - 320 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.6799380536358239	0.5747302414277226	0.7639602005958517	
0.2	0.3	1.1019611604748263	0.9096810549040241	1.2948966356800038	1.4841632811790972	1.3494789841026058	1.5771566151692982	4.42331857959735	4.277302362867945	4.690088567449265	
0.3	0.4	2.6031594116656525	2.1514204475385927	3.0589376950573754	3.6242411357996054	3.28418043289023	3.8896570798394015	2.0621099149273854	1.8321720322335902	2.1578653125665235	
0.4	0.5	1.2271463014229702	1.016807561399252	1.4420103695964457	1.7179401815509459	1.5568218411427501	1.8468357010806358	1.1739350239566555	1.0707660916080792	1.1843896144189523	
0.5	0.6	0.825399294482707	0.6858376595060058	0.9699244899899231	1.123932474116658	1.0224234583157055	1.1984213515310822	0.874734961052258	0.8183833823891212	0.8868217334471268	
0.6	0.7	0.6729256212857514	0.5608688317865578	0.790764358765343	0.853580817533386	0.7820173382200204	0.9002154123438083	0.6784931980220646	0.6345198667036729	0.6784931980220646	
0.7	0.8	0.6919510314122187	0.5788694839541559	0.8131282064494432	0.5946751322873716	0.5245994919490524	0.6485787071667827	0.5591407987431966	0.5060692482831507	0.6365025857180446	
0.8	0.9	0.5885582874460331	0.4931425981710363	0.691635225590455	0.677127201105189	0.6253556596567098	0.7108073807359913	0.6141153786228012	0.5506145398061408	0.6378482968990379	
0.9	1.0	0.3865801887757287	0.3242058905560536	0.4542870494036944	0.6583346695826519	0.5905349500532919	0.7434610653034815	0.3021694627784921	0.2533488213236953	0.3519799285668237	

Q^2 bin: 320 - 640 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	0.0	0.0	0.0	0.0	0.0	0.0	2.5146348095328	2.453399813333242	2.5576559584902294	
0.2	0.3	2.727141262700057	2.399398407748014	3.1628931042462156	3.825236078185592	3.5548318981885383	4.108899492075986	3.175517910147858	3.0204561288509195	3.324585789486077	
0.3	0.4	1.4164356115177696	1.246208790406267	1.642762353265548	2.0559981218085963	1.899782117214012	2.227465993464742	1.6334570712915386	1.559084712727556	1.7134279031991468	
0.4	0.5	0.8491319508788382	0.7470817237297682	0.9848146218205379	1.2125469621416183	1.1233811605807071	1.3084935544849787	1.076040928990964	1.035031760263755	1.1284798590095877	
0.5	0.6	0.6351724455464167	0.5588353125932697	0.7366682453803491	0.87864515937778	0.8183770236420229	0.940605812256856	0.8039007634135177	0.7829665085508128	0.8228692048394565	
0.6	0.7	0.5921571527489374	0.5209864296585749	0.6867853038391537	0.66579987014339	0.6442204875333765	0.6833164595134571	0.5702238632833321	0.5380851781301147	0.590066372767898	
0.7	0.8	0.5625243977645459	0.49491567084650023	0.6524163313043754	0.6345232190749049	0.6136524582564276	0.6517053193294724	0.6242292957085339	0.6040420690482387	0.6242292957085339	
0.8	0.9	0.44741628068667266	0.3936397096073372	0.5189182317039095	0.6074804410325316	0.5675690196546535	0.647245085353532	0.61414423505459	0.5685425657898145	0.6551645820588741	
0.9	1.0	0.07874491471536817	0.06928086295937887	0.09132816390581451	0.31929809307800555	0.26426908063703747	0.3996515599797781	0.13814902335690044	0.11517990858191625	0.1707987252568639	

Q^2 bin: 640 - 1280 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	0.9537415559753422	0.845829931309434	1.094428951062933	1.3042328466835884	1.225200570999081	1.3822107726651838	3.086410330438782	3.0271604026003027	3.1245506165290347	
0.2	0.3	2.240438368400874	1.986938525830113	2.5709348710668505	3.178806055810173	2.9683820758995743	3.398779452868552	2.401232622929911	2.320082156251406	2.5118145195633437	
0.3	0.4	1.0396971353853097	0.9220560506728861	1.1930706790178545	1.4962722997073343	1.3939138734148468	1.6054018312031735	1.3511659490805707	1.302041500957845	1.41477462204467	
0.4	0.5	0.6870669343463209	0.6093222255404421	0.7884273416745463	0.9718220369603208	0.9078693749608147	1.0384600823677537	0.9172845428837255	0.8932405061873252	0.9253459071608529	
0.5	0.6	0.5500494415349546	0.48780756470374326	0.631198416466987	0.7413326241585535	0.697900099289824	0.7831702899046327	0.6819463457722658	0.6708556556189093	0.6819463457722658	
0.6	0.7	0.5531758226891608	0.490576367336057	0.6347925470202093	0.5684546595871449	0.5457321720556891	0.5807867116820458	0.5890620469608496	0.5715808492456876	0.6017915735283439	
0.7	0.8	0.4653643681013907	0.41270045245825904	0.5340278160797807	0.5891083304528434	0.5605465805372983	0.612338774440036	0.5576786578966568	0.5473528376792777	0.5636858420331469	
0.8	0.9	0.3046503175659653	0.27017306004223884	0.3496022819373046	0.525504085955343	0.4768755752744237	0.5851499557002009	0.4677668632923468	0.42850124313640325	0.5122258743719871	
0.9	1.0	0.0	0.0	0.0	0.10121165610674064	0.07959121137220085	0.13330377872129726	0.07638898684625232	0.06577966232099203	0.08735824945120228	

Q^2 bin: 1280 - 2560 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	1.7707816496896227	1.5818465153018877	2.0128004832676867	2.474685841774134	2.320136530588459	2.636243828171711	3.4402389821878296	3.3743179180495853	3.5008999157914737	
0.2	0.3	1.5372808237083686	1.3732584669154588	1.7473876031614133	2.220753556103728	2.072011746697519	2.382109231172479	1.836488322655801	1.8019775548492887	1.836488322655801	
0.3	0.4	0.8131877577662123	0.7264221990618733	0.9243318205477946	1.1804637006184104	1.1007072135554414	1.2673598320261548	1.0681268069083114	0.9892218218694135	1.0681268069083114	
0.4	0.5	0.5637256954694317	0.5025242612113161	0.6407751751135023	0.8029838577981363	0.7507948822703973	0.8587238804322993	0.7526450598406816	0.7342199935424515	0.7678721557331836	
0.5	0.6	0.4689994013763305	0.41691357568927234	0.53335644301644	0.6246726270884403	0.5900728318020512	0.6582796631593459	0.575491470417583	0.5351788701864867	0.5855660913911684	
0.6	0.7	0.46786344674483815	0.4146174395796004	0.5340240913652191	0.5214240672096734	0.5073075305899953	0.5263118208528502	0.46471793234935904	0.41809163477248634	0.4804657001379317	
0.7	0.8	0.3697529506057224	0.32726022279817163	0.42266415921392164	0.5035025420767405	0.4739509792188448	0.5332955932765194	0.49539832613083473	0.4726755805098925	0.5130574037072384	
0.8	0.9	0.15643573268067254	0.13833699732336496	0.17900464062382762	0.3412766637589391	0.30206027024242826	0.39173921315696625	0.27542558640437637	0.25332772724177743	0.29991765669248044	
0.9	1.0	0.0	0.0	0.0	0.044453645045549946	0.03500526445916615	0.0580389725843081	0.018852518292426502	0.01652028825265172	0.021114265611503976	

Q^2 bin: 2560 - 5120 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.1	0.2	2.1715384299278244	1.908061450715429	2.504399018763773	3.0782376312548396	2.8720287550680683	3.2906406407391358	3.601266373442076	3.473242293222882	3.606297383786204	
0.2	0.3	1.0987599795520788	0.9642588851992231	1.2690349788267232	1.608795339846889	1.4929804861936389	1.7320981344093442	1.4866159680779127	1.4448914158076527	1.5268755906245817	
0.3	0.4	0.6366918193234917	0.5578668850620652	0.7367471524535486	0.9244261941125572	0.8588605312373434	0.9930371493451542	0.7992111692414308	0.7054728547741779	0.8040404919249234	
0.4	0.5	0.4603603251852098	0.4026116120215758	0.5338890373222309	0.654948915853437	0.609731781541845	0.7010867572516615	0.6044054756598422	0.5299909981333657	0.6288949822205279	
0.5	0.6	0.40752461942945933	0.3554896168880616	0.4740491699273456	0.5086148056878903	0.48404054553464176	0.5271665401876211	0.4083082597614172	0.39959677375428887	0.443765381501158	
0.6	0.7	0.3730775220837688	0.3247802809559692	0.4350163218712495	0.46938657926182564	0.445445304703173	0.48781169623362763	0.40419742446562873	0.3431373980114422	0.4186808520211646	
0.7	0.8	0.2909244477217016	0.2529894449059037	0.33965139899544844	0.41280625999862597	0.38367465420302627	0.4420178627362965	0.3766926765601767	0.36622380563201457	0.3766926765601767	
0.8	0.9	0.0506361945259275	0.04400400508372552	0.05916341450290324	0.18435959180471598	0.1546347851923563	0.22519936521430317	0.13304972906672713	0.11599003265124219	0.14687379665820627	
0.9	1.0	0.0	0.0	0.0	0.019981109289460914	0.01555665220273959	0.026427868676413235	0.010296152038038863	0.008234640075737844	0.012959193683061199	

Q^2 bin: 5120 - 10240 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.6170499158027615	0.5698908369627416	0.6170499158027615	
0.1	0.2	2.4093630699332897	2.09355167487534	2.8143467607206323	3.3982731840149762	3.1568979897706115	3.641090662173488	3.0022884936425442	2.9638463724513366	3.0711413925791513	
0.2	0.3	0.9311644500484832	0.8081591022219216	1.0891809787583735	1.3575538043194484	1.2542177168981794	1.4653697645173402	1.2535743982070748	1.2316366177935345	1.2934330703397987	
0.3	0.4	0.5619449595732671	0.4871107593109244	0.6582563379180597	0.8108255749757086	0.7502079554253066	0.8729179911274269	0.7313901932390211	0.6600789482638979	0.7399976850865023	
0.4	0.5	0.41230003870236126	0.3568255250327403	0.4838617323811359	0.5803412169807816	0.5388026955163573	0.6213448935120454	0.5122621529966972	0.4803018556581722	0.5247962021285786	
0.5	0.6	0.3766921684060347	0.3252814123664722	0.44322394853631497	0.45969841407287	0.43675929097972876	0.4749727387655879	0.3705258342652915	0.3274074134437521	0.3913974879831809	
0.6	0.7	0.32332396024507	0.27879303365810404	0.381069792043215	0.42629198188999146	0.39914214327648817	0.4500610465512808	0.3561810898784668	0.31864930405219355	0.3678159407763111	
0.7	0.8	0.2502015034375915	0.21553073316237925	0.2952209712294436	0.3578704666990954	0.3305836131420356	0.3853235560029048	0.3436028277811097	0.3387825492401098	0.34712751090212224	
0.8	0.9	0.0	0.0	0.0	0.09797686787732757	0.07623927278847685	0.12953949197043	0.053489462903664006	0.04416899354367887	0.06776663548987116	
0.9	1.0	0.0	0.0	0.0	0.010956690919787059	0.008499895645400615	0.014536686105169047	0.008379341923769837	0.00663951033473621	0.011031436151817354	

Q^2 bin: 10240 - 20480 GeV^2 
LOWER_X 	 UPPER_X 	 Y_CENTRAL_LO 	 Y_LOWER_LO 	 Y_UPPER_LO 	 Y_CENTRAL_NLO 	 Y_LOWER_NLO 	 Y_UPPER_NLO 	 Y_CENTRAL_NNLO 	 Y_LOWER_NNLO 	 Y_UPPER_NNLO 
0.0	0.1	0.4002630330922201	0.3421580642915362	0.4760404018029739	0.5388211532596041	0.49991065700115445	0.5750199820855897	0.9781818180322874	0.8968369927492753	0.9781818180322874	
0.1	0.2	1.8920703303672106	1.6170652986169034	2.25079478552294	2.6500622968856224	2.44137476920224	2.857500362310069	2.3036111272235074	2.2195661135996656	2.322928371944936	
0.2	0.3	0.7754114119765242	0.6619622614232318	0.9235816428833011	1.1209270892553256	1.0271875583193941	1.21656492704948	1.0282163598662681	0.9801542060222913	1.0344606504876503	
0.3	0.4	0.4704700962203214	0.4013133138219826	0.5609089995336299	0.6790691457308287	0.6227842898082823	0.7362741726951864	0.6131233653533047	0.5621001029727304	0.6247179635745682	
0.4	0.5	0.3436015416808843	0.2927099754646547	0.41027225613864554	0.4735955525530436	0.436849070856103	0.5089205344221689	0.42331693315002183	0.40978299241069077	0.43715877151324506	
0.5	0.6	0.30948994015955633	0.26315117287533596	0.3703459850756319	0.3789953924672148	0.3570012747729233	0.3951859490131826	0.34806141588955125	0.32187733286059955	0.3569454395154206	
0.6	0.7	0.25212401543735125	0.21406188655125463	0.3022215903675443	0.34173626797463674	0.3159135843175125	0.3654373076467615	0.3042896219337885	0.29010077663214556	0.30813870542092936	
0.7	0.8	0.17530773683230588	0.14873522457110633	0.21030030449582016	0.277820201220445	0.25087043573365814	0.307873208981964	0.2439460715650002	0.23069545628488594	0.25954136003878003	
0.8	0.9	0.0	0.0	0.0	0.045475281052002055	0.035022757936684655	0.06075200102041417	0.035270373401905294	0.027162941087245967	0.04693837999060279	
0.9	1.0	0.0	0.0	0.0	0.0045028890418939834	0.0034543622147413158	0.006032299916016024	0.0032779381692472753	0.0025180563920175376	0.004392072646514313	



